Statistical Analysis and End-to-End Performance Evaluation of Traffic Models for Automotive Data

Autonomous driving is a major paradigm shift in transportation, with the potential to enhance safety, optimize traffic congestion, and reduce fuel consumption. Although autonomous vehicles rely on advanced sensors and on-board computing systems to navigate without human control, full awareness of the driving environment also requires a cooperative effort via Vehicle-To-Everything (V2X) communication. Specifically, vehicles send and receive sensor perceptions to/from other vehicles to extend perception beyond their own sensing range. However, transmitting large volumes of data can be challenging for current V2X communication technologies, so data compression represents a crucial solution to reduce the message size and link congestion. In this paper, we present a statistical characterization of automotive data, focusing on LiDAR sensors. Notably, we provide models for the size of both raw and compressed point clouds. The use of statistical traffic models offers several advantages compared to using real data, such as faster simulations, reduced storage requirements, and greater flexibility in the application design. Furthermore, statistical models can be used for understanding traffic patterns and analyzing statistics, which is crucial to design and optimize wireless networks. We validate our statistical models via a Kolmogorov-Smirnoff test implementing a Bootstrap Resampling scheme. Moreover, we show via ns-3 simulations that using statistical models yields comparable results in terms of latency and throughput compared to real data, which also demonstrates the accuracy of the models.

==> Figures/Fitting_Plots/data/000_cdf.csv <==
x,y
2095.0927734375,0.00563084843417662
2108.01499368687,0.0057325575307506
2120.93721393624,0.00583736975709504
2133.85943418561,0.00594541924125596
2146.78165443497,0.00605684765076112
2159.70387468434,0.00617180471646386
2172.62609493371,0.00629044879988584
2185.54831518308,0.00641294750827349
2198.47053543245,0.00653947836205064
2211.39275568182,0.00667022951987716
2224.31497593119,0.0068054005671167
2237.23719618056,0.00694520337418718
2250.15941642992,0.00708986303202549
2263.08163667929,0.00723961887275586
2276.00385692866,0.00739472558462493
2288.92607717803,0.00755545443137193
2301.8482974274,0.00772209458746126
2314.77051767677,0.00789495460203892
2327.69273792614,0.00807436400611278
2340.6149581755,0.00826067507933124
2353.53717842487,0.00845426479488372
2366.45939867424,0.00865553696351396
2379.38161892361,0.00886492460047828
2392.30383917298,0.00908289254255545
2405.22605942235,0.00930994034600061
2418.14827967172,0.00954660550071948
2431.07049992109,0.00979346700102731
2443.99272017045,0.0100511493192775
2456.91494041982,0.0103203268355486
2469.83716066919,0.0106017287846483
2482.75938091856,0.0108961447911547
2495.68160116793,0.0112044310743242
2508.6038214173,0.0115275174177969
2521.52604166667,0.0118664150144939
2534.44826191604,0.0122222253154354
2547.3704821654,0.0125961500329865
2560.29270241477,0.0129895024750007
2573.21492266414,0.0134037204173702
2586.13714291351,0.0138403807597307
2599.05936316288,0.0143012162538834
2611.98158341225,0.0147881346486317
2624.90380366162,0.0153032406603418
2637.82602391098,0.0158488612583708
2650.74824416035,0.0164275748520154
2663.67046440972,0.0170422450851986
2676.59268465909,0.0176960600923493
2689.51490490846,0.0183925782509996
2702.43712515783,0.0191357816927877
2715.3593454072,0.01993013911677
2728.28156565657,0.0207806798027974
2741.20378590593,0.021693081168562
2754.1260061553,0.0226737727785735
2767.04822640467,0.0237300604321994
2779.97044665404,0.0248702748781281
2792.89266690341,0.0261039508871904
2805.81488715278,0.0274420439491694
2818.73710740215,0.0288971938566941
2831.65932765152,0.0304840470565221
2844.58154790088,0.0322196530988066
2857.50376815025,0.0341239550916048
2870.42598839962,0.0362204001759359
2883.34820864899,0.0385367042375907
2896.27042889836,0.0411058161457427
2909.19264914773,0.0439671418397523
2922.1148693971,0.0471681090781748
2935.03708964646,0.0507661816876605
2947.95930989583,0.0548314705093074
2960.8815301452,0.0594501406263413
2973.80375039457,0.0647288854494571
2986.72597064394,0.0708008328360706
2999.64819089331,0.0778333703176371
3012.57041114268,0.0860385232407138
3025.49263139205,0.0956866704470425
3038.41485164141,0.107124469499085
3051.33707189078,0.120797709419688
3064.25929214015,0.137278990957915
3077.18151238952,0.157297728986926
3090.10373263889,0.181764154121822
3103.02595288826,0.211766746477421
3115.94817313763,0.248500827031602
3128.87039338699,0.293058517858817
3141.79261363636,0.346005904202799
3154.71483388573,0.406767119581572
3167.6370541351,0.473095080451673
3180.55927438447,0.541166628046986
3193.48149463384,0.606596438258917
3206.40371488321,0.665838053984092
3219.32593513258,0.717017905460183
3232.24815538194,0.759854643570342
3245.17037563131,0.795071846476886
3258.09259588068,0.823810584935277
3271.01481613005,0.847255239293781
3283.93703637942,0.866459502991674
3296.85925662879,0.882294384726205
3309.78147687816,0.895453871227899
3322.70369712753,0.906481364848298
3335.62591737689,0.915799620724598
3348.54813762626,0.923737502248396
3361.47035787563,0.930551761222016
3374.392578125,0.936444005485569


==> Figures/Fitting_Plots/data/000_ecdf.csv <==
x,y
2095.0927734375,0
2095.0927734375,0.00309597523219818
2181.77734375,0.00619195046439625
2216.7392578125,0.00928792569659442
2221.595703125,0.0123839009287926
2227.8896484375,0.0154798761609908
2239.1708984375,0.018575851393189
2264.88671875,0.0216718266253871
2303.1240234375,0.0247678018575853
2313.650390625,0.0278637770897835
2337.77734375,0.0309597523219817
2349.7578125,0.0340557275541798
2429.4873046875,0.037151702786378
2492.1396484375,0.0402476780185761
2514.5751953125,0.0433436532507742
2556.52734375,0.0464396284829722
2574.943359375,0.0495356037151704
2646.6826171875,0.0526315789473686
2655.021484375,0.0557275541795668
2656.74609375,0.0588235294117648
2671.3017578125,0.061919504643963
2736.8271484375,0.0650154798761612
2748.927734375,0.0681114551083594
2753.0341796875,0.0712074303405575
2760.9091796875,0.0743034055727556
2794.1025390625,0.0773993808049538
2810.9150390625,0.080495356037152
2827.478515625,0.0835913312693501
2864.625,0.0866873065015483
2866.6904296875,0.0897832817337464
2870.3212890625,0.0928792569659446
2876.154296875,0.0959752321981427
2884.986328125,0.0990712074303409
2894.8466796875,0.102167182662539
2926.435546875,0.105263157894737
2947.0166015625,0.108359133126935
2969.8642578125,0.111455108359134
2976.810546875,0.114551083591332
2981.0439453125,0.11764705882353
2983.5224609375,0.120743034055728
2985.1904296875,0.123839009287926
2991.619140625,0.126934984520124
2992.3603515625,0.130030959752322
3001.07421875,0.133126934984521
3002.46484375,0.136222910216719
3002.4951171875,0.139318885448917
3005.8193359375,0.142414860681115
3015.537109375,0.145510835913313
3021.6767578125,0.148606811145511
3021.9794921875,0.15170278637771
3024.1884765625,0.154798761609908
3035.2978515625,0.157894736842106
3041.3935546875,0.160990712074304
3042.69921875,0.164086687306502
3044.3349609375,0.1671826625387
3044.408203125,0.170278637770898
3046.68359375,0.173374613003097
3048.1494140625,0.176470588235295
3048.3525390625,0.179566563467493
3049.6513671875,0.182662538699691
3054.12890625,0.185758513931889
3059.81640625,0.188854489164087
3059.9326171875,0.191950464396285
3062.7685546875,0.195046439628484
3062.8857421875,0.198142414860682
3063.7646484375,0.20123839009288
3064.7294921875,0.204334365325078
3065.48046875,0.207430340557276
3068.4375,0.210526315789475
3068.984375,0.213622291021673
3069.4208984375,0.216718266253871
3071.3427734375,0.219814241486069
3075.72265625,0.222910216718267
3076.6669921875,0.226006191950465
3078.8125,0.229102167182664
3085.0517578125,0.232198142414862
3087.7255859375,0.23529411764706
3088.166015625,0.238390092879258
3088.302734375,0.241486068111456
3088.7001953125,0.244582043343654
3090.5341796875,0.247678018575852
3091.4501953125,0.250773993808051
3091.490234375,0.253869969040249
3092.3916015625,0.256965944272447
3093.1953125,0.260061919504645
3093.466796875,0.263157894736843
3095.0048828125,0.266253869969041
3096.90234375,0.269349845201239
3097.380859375,0.272445820433438
3098.6572265625,0.275541795665636
3099.1474609375,0.278637770897834
3099.9306640625,0.281733746130032
3100.9140625,0.28482972136223
3102.52734375,0.287925696594428
3104.55078125,0.291021671826626
3106.2275390625,0.294117647058824
3107.091796875,0.297213622291023
3107.525390625,0.300309597523221
3107.80859375,0.303405572755419
3110.27734375,0.306501547987617
3112.10546875,0.309597523219815
3112.291015625,0.312693498452014
3112.5126953125,0.315789473684212
3114.298828125,0.31888544891641
3114.44921875,0.321981424148608
3114.5849609375,0.325077399380806
3116.0869140625,0.328173374613004
3116.77734375,0.331269349845202
3118.6103515625,0.3343653250774
3118.8720703125,0.337461300309599
3120.865234375,0.340557275541797
3121.25,0.343653250773995
3121.759765625,0.346749226006193
3123.6484375,0.349845201238391
3124.1171875,0.352941176470589
3126.9384765625,0.356037151702787
3127.5478515625,0.359133126934986
3127.58203125,0.362229102167184
3130.1611328125,0.365325077399382
3130.1787109375,0.36842105263158
3131.1494140625,0.371517027863778
3133.259765625,0.374613003095976
3133.3994140625,0.377708978328175
3134.5751953125,0.380804953560373
3135.0166015625,0.383900928792571
3135.34375,0.386996904024769
3135.4560546875,0.390092879256967
3135.9150390625,0.393188854489165
3136.4892578125,0.396284829721363
3136.701171875,0.399380804953562
3138.7509765625,0.40247678018576
3139.623046875,0.405572755417958
3139.7275390625,0.408668730650156
3140.7568359375,0.411764705882354
3141.1435546875,0.414860681114552
3141.978515625,0.417956656346751
3142.333984375,0.421052631578949
3142.7099609375,0.424148606811147
3143.37109375,0.427244582043345
3144.078125,0.430340557275543
3144.9873046875,0.433436532507741
3146.15625,0.43653250773994
3148.8935546875,0.439628482972138
3149.2314453125,0.442724458204336
3149.2919921875,0.445820433436534
3149.7587890625,0.448916408668732
3149.95703125,0.45201238390093
3150.029296875,0.455108359133129
3151.2724609375,0.458204334365327
3151.49609375,0.461300309597525
3151.9267578125,0.464396284829723
3152.5029296875,0.467492260061921
3153.7802734375,0.470588235294119
3154.591796875,0.473684210526317
3156.5068359375,0.476780185758515
3158.6630859375,0.479876160990714
3160.2470703125,0.482972136222912
3162.9697265625,0.48606811145511
3163.4296875,0.489164086687308
3164.1357421875,0.492260061919506
3164.486328125,0.495356037151704
3164.634765625,0.498452012383902
3165.046875,0.5015479876161
3165.9716796875,0.504643962848299
3166.01171875,0.507739938080497
3166.7529296875,0.510835913312695
3168.1552734375,0.513931888544893
3169.9462890625,0.517027863777091
3170.92578125,0.520123839009289
3171.5791015625,0.523219814241487
3171.966796875,0.526315789473685
3172.5068359375,0.529411764705884
3173.4287109375,0.532507739938082
3173.7802734375,0.53560371517028
3173.96875,0.538699690402478
3174.287109375,0.541795665634676
3175.7412109375,0.544891640866874
3176.056640625,0.547987616099072
3177.6591796875,0.551083591331271
3178.0224609375,0.554179566563469
3179.2841796875,0.557275541795667
3179.3369140625,0.560371517027865
3179.5908203125,0.563467492260063
3179.705078125,0.566563467492261
3179.755859375,0.569659442724459
3181.564453125,0.572755417956657
3182.9287109375,0.575851393188856
3184.5498046875,0.578947368421054
3184.7158203125,0.582043343653252
3184.880859375,0.58513931888545
3184.994140625,0.588235294117648
3186.2373046875,0.591331269349846
3186.3759765625,0.594427244582044
3186.5791015625,0.597523219814242
3187.0341796875,0.600619195046441
3187.564453125,0.603715170278639
3188.125,0.606811145510837
3188.6982421875,0.609907120743035
3189.3271484375,0.613003095975233
3189.3876953125,0.616099071207431
3190.9033203125,0.619195046439629
3190.9111328125,0.622291021671827
3191.546875,0.625386996904026
3191.8486328125,0.628482972136224
3193.619140625,0.631578947368422
3195.2607421875,0.63467492260062
3197.3076171875,0.637770897832818
3198.357421875,0.640866873065016
3198.5595703125,0.643962848297214
3199.1064453125,0.647058823529412
3199.21875,0.650154798761611
3199.3095703125,0.653250773993809
3202.0224609375,0.656346749226007
3202.125,0.659442724458205
3202.658203125,0.662538699690403
3203.115234375,0.665634674922601
3203.71875,0.668730650154799
3204.267578125,0.671826625386998
3204.5439453125,0.674922600619196
3205.1591796875,0.678018575851394
3206.2294921875,0.681114551083592
3206.5087890625,0.68421052631579
3206.654296875,0.687306501547988
3208.38671875,0.690402476780186
3209.4609375,0.693498452012384
3209.7236328125,0.696594427244583
3209.751953125,0.699690402476781
3209.8017578125,0.702786377708979
3211.916015625,0.705882352941177
3211.9287109375,0.708978328173375
3212.40625,0.712074303405573
3212.59765625,0.715170278637771
3212.6201171875,0.718266253869969
3212.7177734375,0.721362229102168
3213.171875,0.724458204334366
3213.6748046875,0.727554179566564
3214.7802734375,0.730650154798762
3214.9736328125,0.73374613003096
3215.427734375,0.736842105263158
3215.4931640625,0.739938080495356
3216.830078125,0.743034055727554
3216.8623046875,0.746130030959752
3216.994140625,0.749226006191951
3217.4130859375,0.752321981424149
3218.7734375,0.755417956656347
3219.732421875,0.758513931888545
3220.1162109375,0.761609907120743
3221.8369140625,0.764705882352941
3221.873046875,0.767801857585139
3222.0439453125,0.770897832817338
3222.3916015625,0.773993808049536
3222.67578125,0.777089783281734
3222.8017578125,0.780185758513932
3223.232421875,0.78328173374613
3224.6826171875,0.786377708978328
3225.458984375,0.789473684210526
3226.095703125,0.792569659442725
3227.0654296875,0.795665634674923
3227.353515625,0.798761609907121
3227.501953125,0.801857585139319
3227.5107421875,0.804953560371517
3227.712890625,0.808049535603715
3228.3701171875,0.811145510835913
3229.232421875,0.814241486068112
3229.23828125,0.81733746130031
3230.4365234375,0.820433436532508
3230.7421875,0.823529411764706
3230.9482421875,0.826625386996904
3231.3115234375,0.829721362229102
3231.388671875,0.8328173374613
3231.447265625,0.835913312693499
3232.7607421875,0.839009287925697
3232.8857421875,0.842105263157895
3232.896484375,0.845201238390093
3232.9169921875,0.848297213622291
3233.5849609375,0.851393188854489
3233.82421875,0.854489164086687
3234.724609375,0.857585139318886
3234.9775390625,0.860681114551084
3235.8828125,0.863777089783282
3237.6044921875,0.86687306501548
3237.8310546875,0.869969040247678
3239.2734375,0.873065015479876
3241.3818359375,0.876160990712074
3241.490234375,0.879256965944273
3241.8134765625,0.882352941176471
3242.345703125,0.885448916408669
3243.720703125,0.888544891640867
3245.2822265625,0.891640866873065
3245.95703125,0.894736842105263
3248.521484375,0.897832817337461
3249.05859375,0.90092879256966
3249.0849609375,0.904024767801858
3249.1787109375,0.907120743034056
3249.4287109375,0.910216718266254
3249.5185546875,0.913312693498452
3252.861328125,0.91640866873065
3253.2470703125,0.919504643962848
3255.2626953125,0.922600619195046
3257.3232421875,0.925696594427245
3257.4365234375,0.928792569659443
3259.1318359375,0.931888544891641
3261.306640625,0.934984520123839
3263.42578125,0.938080495356037
3263.4267578125,0.941176470588235
3265.2431640625,0.944272445820433
3267.9912109375,0.947368421052632
3269.8369140625,0.95046439628483
3270.6767578125,0.953560371517028
3273.30078125,0.956656346749226
3279.7861328125,0.959752321981424
3279.9033203125,0.962848297213622
3283.4638671875,0.96594427244582
3289.443359375,0.969040247678019
3293.39453125,0.972136222910217
3295.4912109375,0.975232198142415
3297.646484375,0.978328173374613
3298.39453125,0.981424148606811
3306.224609375,0.984520123839009
3309.236328125,0.987616099071207
3314.865234375,0.990712074303406
3317.7255859375,0.993808049535604
3340.140625,0.996904024767802
3374.392578125,1


==> Figures/Fitting_Plots/data/000_hist.csv <==
x,y
2073.5,4.62085855551962e-05
2140.5,0
2207.5,0.000231042927775981
2274.5,9.24171711103923e-05
2341.5,0.000138625756665588
2408.5,4.62085855551962e-05
2475.5,4.62085855551962e-05
2542.5,0.000138625756665588
2609.5,0
2676.5,0.000184834342220785
2743.5,0.000184834342220785
2810.5,0.000138625756665588
2877.5,0.000277251513331177
2944.5,0.000184834342220785
3011.5,0.000831754539993531
3078.5,0.00203317776442863
3145.5,0.00369668684441569
3212.5,0.00508294441107158
3279.5,0.00138625756665588
3346.5,0.000184834342220785


==> Figures/Fitting_Plots/data/000_pdf.csv <==
x,y
2095.0927734375,7.75412060015339e-06
2181.77734375,9.54291592524658e-06
2216.7392578125,1.04295438888094e-05
2221.595703125,1.0561722962739e-05
2227.8896484375,1.07365390270428e-05
2239.1708984375,1.10601566826119e-05
2264.88671875,1.18506972935715e-05
2303.1240234375,1.31798092147432e-05
2313.650390625,1.35821611942516e-05
2337.77734375,1.45715606283109e-05
2349.7578125,1.5100567472618e-05
2429.4873046875,1.94117918089215e-05
2492.1396484375,2.41062394504386e-05
2514.5751953125,2.61745414944394e-05
2556.52734375,3.07626080871031e-05
2574.943359375,3.3135083893503e-05
2646.6826171875,4.52733567206897e-05
2655.021484375,4.70691100697618e-05
2656.74609375,4.74528395010197e-05
2671.3017578125,5.08720669657034e-05
2736.8271484375,7.14032197405939e-05
2748.927734375,7.6413674348438e-05
2753.0341796875,7.82249147847662e-05
2760.9091796875,8.1868757773644e-05
2794.1025390625,0.000100117683432703
2810.9150390625,0.000111557485018142
2827.478515625,0.000124673667992229
2864.625,0.000162959937867201
2866.6904296875,0.000165541138499905
2870.3212890625,0.000170216746947499
2876.154296875,0.000178116108993599
2884.986328125,0.000191065809222602
2894.8466796875,0.00020709892920389
2926.435546875,0.000272787333271244
2947.0166015625,0.000331683167417007
2969.8642578125,0.000419151507097912
2976.810546875,0.000451825504449498
2981.0439453125,0.000473425228193139
2983.5224609375,0.000486713918813116
2985.1904296875,0.000495937808029509
2991.619140625,0.000533744441221465
2992.3603515625,0.000538346506995272
3001.07421875,0.000596607695822302
3002.46484375,0.000606664244447299
3002.4951171875,0.000606885645146762
3005.8193359375,0.000631857502094788
3015.537109375,0.00071302728681572
3021.6767578125,0.000771408790572341
3021.9794921875,0.000774445037488077
3024.1884765625,0.000797073765063058
3035.2978515625,0.000924707648694053
3041.3935546875,0.00100587214687322
3042.69921875,0.00102441177127112
3044.3349609375,0.00104824755653383
3044.408203125,0.00104933099106498
3046.68359375,0.00108369759163788
3048.1494140625,0.00110658122755221
3048.3525390625,0.00110979950451017
3049.6513671875,0.00113065466883908
3054.12890625,0.00120636217795889
3059.81640625,0.00131168841104199
3059.9326171875,0.00131395433929103
3062.7685546875,0.00137073932502405
3062.8857421875,0.00137314848971355
3063.7646484375,0.00139137942127559
3064.7294921875,0.00141172633509855
3065.48046875,0.00142780833610621
3068.4375,0.00149327600579579
3068.984375,0.00150576740227417
3069.4208984375,0.00151582610330554
3071.3427734375,0.00156105439763308
3075.72265625,0.00167008338805167
3076.6669921875,0.00169471742562656
3078.8125,0.00175222707076437
3085.0517578125,0.00193217414838837
3087.7255859375,0.00201535563699378
3088.166015625,0.0020294188310125
3088.302734375,0.00203380538148019
3088.7001953125,0.00204661448979074
3090.5341796875,0.00210682141825516
3091.4501953125,0.00213757771846503
3091.490234375,0.00213893256475257
3092.3916015625,0.00216966671324647
3093.1953125,0.00219744985654012
3093.466796875,0.00220691573285918
3095.0048828125,0.00226132126223552
3096.90234375,0.00233026999384211
3097.380859375,0.00234797916531241
3098.6572265625,0.00239585075957003
3099.1474609375,0.00241448348077662
3099.9306640625,0.0024445347974043
3100.9140625,0.00248276146244858
3102.52734375,0.00254666261754117
3104.55078125,0.00262889087918301
3106.2275390625,0.00269876995214209
3107.091796875,0.00273539662141913
3107.525390625,0.00275392650031386
3107.80859375,0.0027660847398804
3110.27734375,0.00287389869873235
3112.10546875,0.00295579681727605
3112.291015625,0.00296420435137438
3112.5126953125,0.00297427176113605
3114.298828125,0.00305626926056258
3114.44921875,0.00306324353573406
3114.5849609375,0.00306954766169117
3116.0869140625,0.00313986996873198
3116.77734375,0.00317253646476033
3118.6103515625,0.00326024478264545
3118.8720703125,0.00327287924637036
3120.865234375,0.00336994489804936
3121.25,0.00338884525090921
3121.759765625,0.00341396127828283
3123.6484375,0.00350770757170915
3124.1171875,0.00353112797818079
3126.9384765625,0.00367312508574731
3127.5478515625,0.0037039816614821
3127.58203125,0.00370571389732727
3130.1611328125,0.0038367398225059
3130.1787109375,0.00383763416334263
3131.1494140625,0.00388702494694479
3133.259765625,0.00399427147644262
3133.3994140625,0.00400135398293551
3134.5751953125,0.00406087148825523
3135.0166015625,0.00408315181238467
3135.34375,0.00409963826738526
3135.4560546875,0.00410529218580102
3135.9150390625,0.00412836757567004
3136.4892578125,0.00415715793314425
3136.701171875,0.00416775901455998
3138.7509765625,0.00426951112294174
3139.623046875,0.00431228884348897
3139.7275390625,0.00431739094682613
3140.7568359375,0.00436735579626101
3141.1435546875,0.00438598197047976
3141.978515625,0.00442590123779472
3142.333984375,0.00444276610586129
3142.7099609375,0.00446051485643906
3143.37109375,0.0044914925638015
3144.078125,0.00452427458869203
3144.9873046875,0.00456586660165262
3146.15625,0.0046183365794236
3148.8935546875,0.00473620074395544
3149.2314453125,0.00475021364499698
3149.2919921875,0.00475271132236104
3149.7587890625,0.00477182943541392
3149.95703125,0.00477987354979816
3150.029296875,0.00478279459110475
3151.2724609375,0.00483207156671744
3151.49609375,0.0048407351947573
3151.9267578125,0.00485724082280146
3152.5029296875,0.00487894782412291
3153.7802734375,0.00492547969079275
3154.591796875,0.00495385381328266
3156.5068359375,0.00501692846846298
3158.6630859375,0.00508098352492009
3160.2470703125,0.00512301645322123
3162.9697265625,0.00518466509967316
3163.4296875,0.00519370165635983
3164.1357421875,0.00520677519971505
3164.486328125,0.00521290412104287
3164.634765625,0.00521542602734499
3165.046875,0.00522219851037262
3165.9716796875,0.00523615977873389
3166.01171875,0.00523672529799945
3166.7529296875,0.00524660579619617
3168.1552734375,0.00526221480331716
3169.9462890625,0.00527619586593265
3170.92578125,0.00528098417922045
3171.5791015625,0.00528304732141921
3171.966796875,0.00528384283469135
3172.5068359375,0.00528441803268797
3173.4287109375,0.00528396571521015
3173.7802734375,0.00528331690619646
3173.96875,0.0052828608590333
3174.287109375,0.00528191911453923
3175.7412109375,0.00527488616738345
3176.056640625,0.00527277103392582
3177.6591796875,0.005258804210676
3178.0224609375,0.00525489481710734
3179.2841796875,0.00523920830689164
3179.3369140625,0.00523848189581752
3179.5908203125,0.00523490543250132
3179.705078125,0.00523325346868042
3179.755859375,0.00523251080195268
3181.564453125,0.00520270186885735
3182.9287109375,0.0051759771318256
3184.5498046875,0.00513963824397209
3184.7158203125,0.00513564283041026
3184.880859375,0.00513162131436471
3184.994140625,0.00512883247411989
3186.2373046875,0.00509672413295116
3186.3759765625,0.00509297417729897
3186.5791015625,0.00508742125949901
3187.0341796875,0.0050747237800087
3187.564453125,0.00505948595399214
3188.125,0.0050428695042039
3188.6982421875,0.00502534638563931
3189.3271484375,0.00500551784645851
3189.3876953125,0.00500357607109829
3190.9033203125,0.00495314471326803
3190.9111328125,0.00495287586378651
3191.546875,0.00493070177749603
3191.8486328125,0.00491997461277584
3193.619140625,0.00485452078112699
3195.2607421875,0.00479022301891702
3197.3076171875,0.00470564759085188
3198.357421875,0.00466054818594393
3198.5595703125,0.0046517393140209
3199.1064453125,0.00462771518910751
3199.21875,0.00462274743813636
3199.3095703125,0.00461872166660928
3202.0224609375,0.00449526415779658
3202.125,0.0044904855639475
3202.658203125,0.00446551753854453
3203.115234375,0.00444396241973326
3203.71875,0.00441529187950818
3204.267578125,0.00438902592631837
3204.5439453125,0.00437573319191058
3205.1591796875,0.00434599044434311
3206.2294921875,0.00429378702808748
3206.5087890625,0.00428007595676981
3206.654296875,0.0042729191716748
3208.38671875,0.00418706347364863
3209.4609375,0.0041333137577193
3209.7236328125,0.00412011987286618
3209.751953125,0.00411869642254529
3209.8017578125,0.00411619262439746
3211.916015625,0.00400941834954967
3211.9287109375,0.00400877485857096
3212.40625,0.0039845545054012
3212.59765625,0.00397483896751959
3212.6201171875,0.00397369862173897
3212.7177734375,0.00396873999856401
3213.171875,0.00394567079516132
3213.6748046875,0.0039201028152985
3214.7802734375,0.00386386441513675
3214.9736328125,0.00385402569591171
3215.427734375,0.00383092116455646
3215.4931640625,0.00382759248151818
3216.830078125,0.00375962263974306
3216.8623046875,0.00375798570638927
3216.994140625,0.00375129011530012
3217.4130859375,0.00373002409896345
3218.7734375,0.00366111804113078
3219.732421875,0.00361271551961784
3220.1162109375,0.00359339316273762
3221.8369140625,0.00350716601225562
3221.873046875,0.00350536315742319
3222.0439453125,0.00349684085604943
3222.3916015625,0.00347952858917061
3222.67578125,0.00346540242036422
3222.8017578125,0.00345914773449409
3223.232421875,0.00343780088225677
3224.6826171875,0.00336634739487936
3225.458984375,0.00332838664475068
3226.095703125,0.00329741690645359
3227.0654296875,0.00325054629007564
3227.353515625,0.00323669350729124
3227.501953125,0.0032295689172305
3227.5107421875,0.00322914734833918
3227.712890625,0.00321946001312814
3228.3701171875,0.00318808201445746
3229.232421875,0.0031471929753741
3229.23828125,0.00314691624506317
3230.4365234375,0.00309064894190284
3230.7421875,0.00307640069694993
3230.9482421875,0.00306682026492761
3231.3115234375,0.00304997839391465
3231.388671875,0.0030464098237677
3231.447265625,0.00304370141469011
3232.7607421875,0.0029834240015417
3232.8857421875,0.00297773168568254
3232.896484375,0.00297724286471647
3232.9169921875,0.00297630982055277
3233.5849609375,0.00294603435546541
3233.82421875,0.00293524481149823
3234.724609375,0.00289490319956026
3234.9775390625,0.00288364609282979
3235.8828125,0.0028436294810035
3237.6044921875,0.00276872702993776
3237.8310546875,0.00275898937341963
3239.2734375,0.00269765435348038
3241.3818359375,0.0026100720133939
3241.490234375,0.00260563640004553
3241.8134765625,0.00259244872989618
3242.345703125,0.00257086318569909
3243.720703125,0.00251583855076328
3245.2822265625,0.00245465035933626
3245.95703125,0.00242863708711255
3248.521484375,0.00233213911098458
3249.05859375,0.00231240042919056
3249.0849609375,0.0023114356391781
3249.1787109375,0.00230800845546996
3249.4287109375,0.00229889356169768
3249.5185546875,0.00229562651233259
3252.861328125,0.00217729030163146
3253.2470703125,0.00216403548892675
3255.2626953125,0.00209610627233396
3257.3232421875,0.00202894589830364
3257.4365234375,0.00202531977758939
3259.1318359375,0.00197186587832185
3261.306640625,0.00190549379467464
3263.42578125,0.00184314621553383
3263.4267578125,0.00184311800404121
3265.2431640625,0.00179146017376707
3267.9912109375,0.00171634347997795
3269.8369140625,0.00166788426061995
3270.6767578125,0.00164635017513547
3273.30078125,0.00158109360901893
3279.7861328125,0.00143229877151793
3279.9033203125,0.00142976555006453
3283.4638671875,0.0013552794043124
3289.443359375,0.00124040301945264
3293.39453125,0.00117096733912533
3295.4912109375,0.00113606198471153
3297.646484375,0.00110151267096658
3298.39453125,0.00108982704535323
3306.224609375,0.000976339487854682
3309.236328125,0.000936672666810924
3314.865234375,0.000867866655699795
3317.7255859375,0.000835372255906699
3340.140625,0.000628127527081049
3374.392578125,0.000424644895989737


==> Figures/Fitting_Plots/data/000_qqplot.csv <==
x,y,y_ref
604.55152278893,2095.0927734375,284.73117289905
1945.74548620067,2181.77734375,1783.36165773987
2303.20444575864,2216.7392578125,2182.78106200734
2480.16337313584,2221.595703125,2380.51237482775
2588.75958534252,2227.8896484375,2501.85619130093
2663.37699122099,2239.1708984375,2585.23258740754
2718.38170044927,2264.88671875,2646.69404362348
2760.92749667934,2303.1240234375,2694.23409299114
2795.0105545641,2313.650390625,2732.31800251961
2823.05312590714,2337.77734375,2763.65236088572
2846.61614662361,2349.7578125,2789.98133501173
2866.75465436337,2429.4873046875,2812.48380851022
2884.20956096713,2492.1396484375,2831.98766541686
2899.51777229416,2514.5751953125,2849.09283647261
2913.07870213095,2556.52734375,2864.24562079062
2925.19616962072,2574.943359375,2877.78550143028
2936.10574214292,2646.6826171875,2889.9756979301
2945.99312878371,2655.021484375,2901.0237189021
2955.00688255526,2656.74609375,2911.09555530563
2963.26737597646,2671.3017578125,2920.32570962973
2970.8732730726,2736.8271484375,2928.82442761071
2977.90628087731,2748.927734375,2936.68300749088
2984.43469445198,2753.0341796875,2943.97776117122
2990.51608040162,2760.9091796875,2950.77301273276
2996.19933508708,2794.1025390625,2957.12339825276
3001.5262821981,2810.9150390625,2963.07565090934
3006.53292637754,2827.478515625,2968.67000176294
3011.25044683551,2864.625,2973.94129000613
3015.70599216499,2866.6904296875,2978.91985107896
3019.9233215629,2870.3212890625,2983.63223315995
3023.92332622887,2876.154296875,2988.10177976952
3027.72445644677,2884.986328125,2992.34910698452
3031.34307380293,2894.8466796875,2996.39249700181
3034.79374351919,2926.435546875,3000.24822478688
3038.08947853237,2947.0166015625,3003.93083080469
3041.24194442727,2969.8642578125,3007.45335000878
3044.2616324077,2976.810546875,3010.82750511656
3047.15800601424,2981.0439453125,3014.06387054966
3049.93962615545,2983.5224609375,3017.17201214184
3052.61425812854,2985.1904296875,3020.16060672245
3055.188963607,2991.619140625,3023.03754490199
3057.67018001997,2992.3603515625,3025.81001976946
3060.06378930899,3001.07421875,3028.48460372017
3062.37517769649,3002.46484375,3031.06731524013
3064.60928781756,3002.4951171875,3033.5636771574
3066.77066433806,3005.8193359375,3035.97876761501
3068.86349399613,3015.537109375,3038.31726481282
3070.89164085258,3021.6767578125,3040.58348639578
3072.85867741085,3021.9794921875,3042.78142422688
3074.76791216457,3024.1884765625,3044.91477516842
3076.6224140459,3035.2978515625,3046.98696840025
3078.42503417702,3041.3935546875,3049.00118972452
3080.17842526819,3042.69921875,3050.96040324081
3081.88505895651,3044.3349609375,3052.86737072019
3083.547241338,3044.408203125,3054.72466896058
3085.16712691057,3046.68359375,3056.53470536638
3086.7467311159,3048.1494140625,3058.29973196258
3088.287941643,3048.3525390625,3060.02185802524
3089.79252863507,3049.6513671875,3061.70306148642
3091.26215392267,3054.12890625,3063.34519925126
3092.69837939084,3059.81640625,3064.95001654721
3094.10267457424,3059.9326171875,3066.51915541077
3095.47642356279,3062.7685546875,3068.05416240373
3096.82093129039,3062.8857421875,3069.55649564012
3098.13742927063,3063.7646484375,3071.0275311952
3099.42708083586,3064.7294921875,3072.46856895946
3100.69098592945,3065.48046875,3073.88083799352
3101.93018549558,3068.4375,3075.26550143316
3103.14566550566,3068.984375,3076.62366098839
3104.33836065646,3069.4208984375,3077.95636107567
3105.50915777081,3071.3427734375,3079.26459261787
3106.65889892894,3075.72265625,3080.54929654307
3107.788384355,3076.6669921875,3081.81136701002
3108.8983750812,3078.8125,3083.05165438496
3109.98959540933,3085.0517578125,3084.27096799211
3111.06273518781,3087.7255859375,3085.47007865798
3112.11845192008,3088.166015625,3086.64972106728
3113.15737271908,3088.302734375,3087.81059594682
3114.18009612086,3088.7001953125,3088.95337209201
3115.18719376907,3090.5341796875,3090.0786882491
3116.17921198116,3091.4501953125,3091.18715486521
3117.15667320587,3091.490234375,3092.27935571688
3118.12007738089,3092.3916015625,3093.35584942718
3119.0699031986,3093.1953125,3094.41717087996
3120.00660928725,3093.466796875,3095.46383253971
3120.93063531409,3095.0048828125,3096.49632568416
3121.8424030165,3096.90234375,3097.5151215565
3122.74231716667,3097.380859375,3098.52067244323
3123.63076647479,3098.6572265625,3099.51341268342
3124.5081244353,3099.1474609375,3100.49375961429
3125.37475012054,3099.9306640625,3101.46211445802
3126.23098892552,3100.9140625,3102.41886315392
3127.07717326733,3102.52734375,3103.36437713999
3127.91362324259,3104.55078125,3104.29901408749
3128.74064724567,3106.2275390625,3105.22311859178
3129.55854255067,3107.091796875,3106.13702282258
3130.36759585949,3107.525390625,3107.04104713639
3131.1680838184,3107.80859375,3107.9355006537
3131.96027350525,3110.27734375,3108.82068180338
3132.74442288926,3112.10546875,3109.69687883648
3133.52078126528,3112.291015625,3110.5643703114
3134.28958966411,3112.5126953125,3111.42342555242
3135.05108124054,3114.298828125,3112.27430508327
3135.80548164048,3114.44921875,3113.11726103743
3136.55300934865,3114.5849609375,3113.95253754648
3137.29387601782,3116.0869140625,3114.78037110815
3138.0282867811,3116.77734375,3115.60099093517
3138.75644054802,3118.6103515625,3116.41461928612
3139.47853028563,3118.8720703125,3117.22147177957
3140.19474328546,3120.865234375,3118.02175769232
3140.90526141715,3121.25,3118.81568024285
3141.6102613697,3121.759765625,3119.60343686084
3142.30991488092,3123.6484375,3120.38521944363
3143.00438895592,3124.1171875,3121.16121460028
3143.69384607525,3126.9384765625,3121.93160388417
3144.37844439322,3127.5478515625,3122.69656401459
3145.05833792709,3127.58203125,3123.45626708819
3145.73367673762,3130.1611328125,3124.21088078067
3146.40460710147,3130.1787109375,3124.96056853942
3147.0712716759,3131.1494140625,3125.70548976755
3147.73380965624,3133.259765625,3126.44579999992
3148.39235692658,3133.3994140625,3127.18165107141
3149.04704620398,3134.5751953125,3127.91319127809
3149.69800717658,3135.0166015625,3128.64056553163
3150.34536663609,3135.34375,3129.3639155072
3150.98924860472,3135.4560546875,3130.08337978542
3151.62977445716,3135.9150390625,3130.79909398856
3152.26706303758,3136.4892578125,3131.51119091139
3152.90123077224,3136.701171875,3132.21980064689
3153.53239177768,3138.7509765625,3132.92505070721
3154.16065796491,3139.623046875,3133.62706614007
3154.78613913976,3139.7275390625,3134.32596964091
3155.40894309962,3140.7568359375,3135.02188166093
3156.02917572674,3141.1435546875,3135.71492051143
3156.64694107835,3141.978515625,3136.40520246442
3157.26234147373,3142.333984375,3137.09284184996
3157.87547757838,3142.7099609375,3137.77795115022
3158.48644848555,3143.37109375,3138.46064109054
3159.09535179519,3144.078125,3139.14102072767
3159.70228369049,3144.9873046875,3139.8191975353
3160.30733901225,3146.15625,3140.49527748715
3160.91061133102,3148.8935546875,3141.16936513758
3161.51219301732,3149.2314453125,3141.84156370006
3162.11217531003,3149.2919921875,3142.51197512358
3162.71064838296,3149.7587890625,3143.18070016701
3163.30770140981,3149.95703125,3143.84783847178
3163.9034226277,3150.029296875,3144.51348863272
3164.49789939912,3151.2724609375,3145.17774826741
3165.09121827274,3151.49609375,3145.84071408405
3165.68346504286,3151.9267578125,3146.50248194795
3166.27472480784,3152.5029296875,3147.16314694679
3166.8650820275,3153.7802734375,3147.82280345468
3167.45462057944,3154.591796875,3148.48154519528
3168.04342381475,3156.5068359375,3149.13946530384
3168.6315746127,3158.6630859375,3149.79665638846
3169.21915543494,3160.2470703125,3150.45321059056
3169.80624837895,3162.9697265625,3151.10921964467
3170.39293523108,3163.4296875,3151.76477493768
3170.97929751906,3164.1357421875,3152.41996756746
3171.56541656419,3164.486328125,3153.07488840124
3172.15137353317,3164.634765625,3153.7296281335
3172.7372494898,3165.046875,3154.38427734375
3173.32312544643,3165.9716796875,3155.038926554
3173.90908241541,3166.01171875,3155.69366628626
3174.49520146054,3166.7529296875,3156.34858712004
3175.08156374852,3168.1552734375,3157.00377974982
3175.66825060065,3169.9462890625,3157.65933504283
3176.25534354466,3170.92578125,3158.31534409695
3176.8429243669,3171.5791015625,3158.97189829904
3177.43107516485,3171.966796875,3159.62908938366
3178.01987840016,3172.5068359375,3160.28700949222
3178.6094169521,3173.4287109375,3160.94575123282
3179.19977417176,3173.7802734375,3161.60540774071
3179.79103393674,3173.96875,3162.26607273955
3180.38328070686,3174.287109375,3162.92784060345
3180.97659958048,3175.7412109375,3163.59080642009
3181.5710763519,3176.056640625,3164.25506605478
3182.16679756979,3177.6591796875,3164.92071621572
3182.76385059664,3178.0224609375,3165.58785452049
3183.36232366957,3179.2841796875,3166.25657956392
3183.96230596228,3179.3369140625,3166.92699098744
3184.56388764858,3179.5908203125,3167.59918954992
3185.16715996735,3179.705078125,3168.27327720035
3185.77221528911,3179.755859375,3168.9493571522
3186.37914718441,3181.564453125,3169.62753395983
3186.98805049405,3182.9287109375,3170.30791359696
3187.59902140122,3184.5498046875,3170.99060353728
3188.21215750587,3184.7158203125,3171.67571283754
3188.82755790125,3184.880859375,3172.36335222308
3189.44532325286,3184.994140625,3173.05363417607
3190.06555587998,3186.2373046875,3173.74667302657
3190.68835983984,3186.3759765625,3174.44258504659
3191.31384101469,3186.5791015625,3175.14148854743
3191.94210720192,3187.0341796875,3175.84350398029
3192.57326820736,3187.564453125,3176.54875404061
3193.20743594202,3188.125,3177.25736377611
3193.84472452244,3188.6982421875,3177.96946069894
3194.48525037488,3189.3271484375,3178.68517490208
3195.12913234351,3189.3876953125,3179.4046391803
3195.77649180302,3190.9033203125,3180.12798915587
3196.42745277562,3190.9111328125,3180.85536340941
3197.08214205302,3191.546875,3181.58690361609
3197.74068932336,3191.8486328125,3182.32275468758
3198.4032273037,3193.619140625,3183.06306491995
3199.06989187813,3195.2607421875,3183.80798614809
3199.74082224198,3197.3076171875,3184.55767390683
3200.41616105251,3198.357421875,3185.31228759931
3201.09605458638,3198.5595703125,3186.07199067291
3201.78065290435,3199.1064453125,3186.83695080333
3202.47011002368,3199.21875,3187.60734008722
3203.16458409868,3199.3095703125,3188.38333524387
3203.8642376099,3202.0224609375,3189.16511782666
3204.56923756245,3202.125,3189.95287444465
3205.27975569414,3202.658203125,3190.74679699518
3205.99596869397,3203.115234375,3191.54708290793
3206.71805843158,3203.71875,3192.35393540138
3207.4462121985,3204.267578125,3193.16756375233
3208.18062296178,3204.5439453125,3193.98818357935
3208.92148963095,3205.1591796875,3194.81601714102
3209.66901733912,3206.2294921875,3195.65129365007
3210.42341773906,3206.5087890625,3196.49424960423
3211.18490931549,3206.654296875,3197.34512913508
3211.95371771432,3208.38671875,3198.2041843761
3212.73007609034,3209.4609375,3199.07167585102
3213.51422547435,3209.7236328125,3199.94787288412
3214.3064151612,3209.751953125,3200.8330540338
3215.10690312011,3209.8017578125,3201.72750755111
3215.91595642893,3211.916015625,3202.63153186492
3216.73385173393,3211.9287109375,3203.54543609572
3217.56087573701,3212.40625,3204.46954060001
3218.39732571227,3212.59765625,3205.40417754751
3219.24351005408,3212.6201171875,3206.34969153358
3220.09974885906,3212.7177734375,3207.30644022948
3220.9663745443,3213.171875,3208.27479507321
3221.84373250481,3213.6748046875,3209.25514200408
3222.73218181293,3214.7802734375,3210.24788224427
3223.6320959631,3214.9736328125,3211.253433131
3224.54386366551,3215.427734375,3212.27222900334
3225.46788969235,3215.4931640625,3213.30472214779
3226.404595781,3216.830078125,3214.35138380754
3227.35442159871,3216.8623046875,3215.41270526032
3228.31782577373,3216.994140625,3216.48919897062
3229.29528699844,3217.4130859375,3217.58139982229
3230.28730521053,3218.7734375,3218.6898664384
3231.29440285874,3219.732421875,3219.81518259549
3232.31712626052,3220.1162109375,3220.95795874068
3233.35604705952,3221.8369140625,3222.11883362022
3234.41176379179,3221.873046875,3223.29847602952
3235.48490357027,3222.0439453125,3224.49758669539
3236.5761238984,3222.3916015625,3225.71690030254
3237.6861146246,3222.67578125,3226.95718767748
3238.81560005066,3222.8017578125,3228.21925814443
3239.96534120879,3223.232421875,3229.50396206963
3241.13613832314,3224.6826171875,3230.81219361183
3242.32883347394,3225.458984375,3232.14489369911
3243.54431348402,3226.095703125,3233.50305325434
3244.78351305015,3227.0654296875,3234.88771669398
3246.04741814374,3227.353515625,3236.29998572804
3247.33706970897,3227.501953125,3237.74102349231
3248.65356768921,3227.5107421875,3239.21205904738
3249.99807541681,3227.712890625,3240.71439228378
3251.37182440536,3228.3701171875,3242.24939927673
3252.77611958876,3229.232421875,3243.81853814029
3254.21234505693,3229.23828125,3245.42335543624
3255.68197034453,3230.4365234375,3247.06549320108
3257.1865573366,3230.7421875,3248.74669666226
3258.7277678637,3230.9482421875,3250.46882272492
3260.30737206903,3231.3115234375,3252.23384932112
3261.9272576416,3231.388671875,3254.04388572693
3263.58944002309,3231.447265625,3255.90118396731
3265.29607371141,3232.7607421875,3257.80815144669
3267.04946480258,3232.8857421875,3259.76736496298
3268.8520849337,3232.896484375,3261.78158628725
3270.70658681503,3232.9169921875,3263.85377951908
3272.61582156875,3233.5849609375,3265.98713046062
3274.58285812702,3233.82421875,3268.18506829172
3276.61100498347,3234.724609375,3270.45128987468
3278.70383464154,3234.9775390625,3272.7897870725
3280.86521116204,3235.8828125,3275.2048775301
3283.09932128311,3237.6044921875,3277.70123944737
3285.41070967061,3237.8310546875,3280.28395096733
3287.80431895963,3239.2734375,3282.95853491804
3290.2855353726,3241.3818359375,3285.73100978551
3292.86024085106,3241.490234375,3288.60794796505
3295.53487282415,3241.8134765625,3291.59654254566
3298.31649296536,3242.345703125,3294.70468413784
3301.2128665719,3243.720703125,3297.94104957094
3304.23255455233,3245.2822265625,3301.31520467872
3307.38502044723,3245.95703125,3304.83772388281
3310.68075546041,3248.521484375,3308.52032990062
3314.13142517667,3249.05859375,3312.37605768569
3317.75004253283,3249.0849609375,3316.41944770298
3321.55117275073,3249.1787109375,3320.66677491798
3325.5511774167,3249.4287109375,3325.13632152755
3329.76850681461,3249.5185546875,3329.84870360854
3334.22405214409,3252.861328125,3334.82726468137
3338.94157260206,3253.2470703125,3340.09855292456
3343.9482167815,3255.2626953125,3345.69290377816
3349.27516389252,3257.3232421875,3351.64515643474
3354.95841857798,3257.4365234375,3357.99554195474
3361.03980452762,3259.1318359375,3364.79079351628
3367.56821810229,3261.306640625,3372.08554719662
3374.601225907,3263.42578125,3379.94412707679
3382.20712300314,3263.4267578125,3388.44284505777
3390.46761642434,3265.2431640625,3397.67299938187
3399.48137019589,3267.9912109375,3407.7448357854
3409.36875683668,3269.8369140625,3418.7928567574
3420.27832935888,3270.6767578125,3430.98305325722
3432.39579684865,3273.30078125,3444.52293389689
3445.95672668544,3279.7861328125,3459.67571821489
3461.26493801247,3279.9033203125,3476.78088927064
3478.71984461623,3283.4638671875,3496.28474617728
3498.85835235599,3289.443359375,3518.78721967577
3522.42137307246,3293.39453125,3545.11619380178
3550.4639444155,3295.4912109375,3576.45055216789
3584.54700230026,3297.646484375,3614.53446169636
3627.09279853033,3298.39453125,3662.07451106402
3682.09750775861,3306.224609375,3723.53596727996
3756.71491363708,3309.236328125,3806.91236338657
3865.31112584376,3314.865234375,3928.25617985975
4042.27005322096,3317.7255859375,4125.98749268016
4399.72901277892,3340.140625,4525.40689694762
5740.92297619067,3374.392578125,6024.03738178845


==> Figures/Fitting_Plots/data/001_cdf.csv <==
x,y
66.74609375,0.00111767006365704
92.1864050662879,0.00134473151087232
117.626716382576,0.00161323411614855
143.067027698864,0.00192975195589039
168.507339015152,0.00230170872654391
193.947650331439,0.00273745264105573
219.387961647727,0.00324633193412941
244.828272964015,0.00383876980779921
270.268584280303,0.00452633746011172
295.708895596591,0.00532182365098806
321.149206912879,0.0062392990757115
346.589518229167,0.00729417364370805
372.029829545455,0.00850324460473156
397.470140861742,0.00988473333308738
422.91045217803,0.011458308480328
448.350763494318,0.0132450931452757
473.791074810606,0.0152676536945435
499.231386126894,0.0175499679038831
524.671697443182,0.0201173701870361
550.11200875947,0.0229964718397439
575.552320075758,0.0262150544564379
600.992631392045,0.0298019349786398
626.432942708333,0.033786801208225
651.873254024621,0.0382000170643856
677.313565340909,0.0430723973770793
702.753876657197,0.0484349525862587
728.194187973485,0.0543186043470717
753.634499289773,0.0607538737158183
779.074810606061,0.0677705442966658
804.515121922348,0.0753973034496322
829.955433238636,0.0836613653788694
855.395744554924,0.0925880806179428
880.836055871212,0.102200537085619
906.2763671875,0.112519158481068
931.716678503788,0.123561306300825
957.156989820076,0.135340892171547
982.597301136364,0.147868007484049
1008.03761245265,0.161148577469091
1033.47792376894,0.175184046860284
1058.91823508523,0.189971104134213
1084.35854640152,0.205501450996295
1109.7988577178,0.221761623291152
1135.23916903409,0.238732868861517
1160.67948035038,0.256391087067637
1186.11979166667,0.274706833722672
1211.56010298295,0.293645394116303
1237.00041429924,0.313166925610509
1262.44072561553,0.333226670024285
1287.88103693182,0.353775234706992
1313.32134824811,0.374758939864713
1338.76165956439,0.396120228383552
1364.20197088068,0.417798133121937
1389.64228219697,0.43972879545388
1415.08259351326,0.461846027768375
1440.52290482955,0.484081911695783
1465.96321614583,0.506367423065623
1491.40352746212,0.528633074022793
1516.84383877841,0.550809562356861
1542.2841500947,0.572828417942194
1567.72446141098,0.59462263624952
1593.16477272727,0.616127289170505
1618.60508404356,0.637280103888029
1644.04539535985,0.658022001212602
1669.48570667614,0.678297585670563
1694.92601799242,0.69805558064882
1720.36632930871,0.717249203046154
1745.806640625,0.735836473121914
1771.24695194129,0.753780456536696
1796.68726325758,0.771049436912645
1822.12757457386,0.787617018569875
1847.56788589015,0.803462160387844
1873.00819720644,0.818569142965967
1898.44850852273,0.832927472388949
1923.88881983902,0.846531724915609
1949.3291311553,0.859381337785718
1974.76944247159,0.871480352062855
2000.20975378788,0.882837113992379
2025.65006510417,0.893463941747366
2051.09037642045,0.903376764661373
2076.53068773674,0.912594742109657
2101.97099905303,0.921139869108353
2127.41131036932,0.929036575466284
2152.85162168561,0.936311324961824
2178.29193300189,0.942992220544982
2203.73224431818,0.949108621002209
2229.17255563447,0.954690773888315
2254.61286695076,0.959769468847326
2280.05317826705,0.964375714732059
2305.49348958333,0.968540443210391
2330.93380089962,0.972294240832367
2356.37411221591,0.975667110842875
2381.8144235322,0.978688265373523
2407.25473484848,0.981385948046376
2432.69504616477,0.983787286480617
2458.13535748106,0.985918173717704
2483.57566879735,0.987803177175536
2509.01598011364,0.989465473409521
2534.45629142992,0.990926806698103
2559.89660274621,0.992207469280225
2585.3369140625,0.993326300948781


==> Figures/Fitting_Plots/data/001_ecdf.csv <==
x,y
66.74609375,0
66.74609375,0.00309597523219818
74.6689453125,0.00619195046439625
212.78125,0.00928792569659442
220.14453125,0.0123839009287926
226.6982421875,0.0154798761609908
230.259765625,0.018575851393189
259.625,0.0216718266253871
319.9921875,0.0247678018575853
333.162109375,0.0278637770897835
361.3330078125,0.0309597523219817
420.892578125,0.0340557275541798
439.39453125,0.037151702786378
448.1171875,0.0402476780185761
547.4404296875,0.0433436532507742
550.7255859375,0.0464396284829722
671.3896484375,0.0495356037151704
757.6650390625,0.0526315789473686
774.1318359375,0.0557275541795668
808.0908203125,0.0588235294117648
820.72265625,0.061919504643963
834.4091796875,0.0650154798761612
859.84375,0.0681114551083594
874.2783203125,0.0712074303405575
879.099609375,0.0743034055727556
882.0009765625,0.0773993808049538
905.6416015625,0.080495356037152
918.529296875,0.0835913312693501
926.3359375,0.0866873065015483
935.5439453125,0.0897832817337464
937.427734375,0.0928792569659446
943.8017578125,0.0959752321981427
944.9130859375,0.0990712074303409
945.0478515625,0.102167182662539
945.40625,0.105263157894737
955.75390625,0.108359133126935
960.3212890625,0.111455108359134
963.3134765625,0.114551083591332
975.8408203125,0.11764705882353
990.35546875,0.120743034055728
995.6083984375,0.123839009287926
1003.876953125,0.126934984520124
1004.3154296875,0.130030959752322
1006.9775390625,0.133126934984521
1007.9892578125,0.136222910216719
1025.8759765625,0.139318885448917
1029.7177734375,0.142414860681115
1031.92578125,0.145510835913313
1035.4921875,0.148606811145511
1041.275390625,0.15170278637771
1045.2119140625,0.154798761609908
1047.771484375,0.157894736842106
1056.15625,0.160990712074304
1057.9306640625,0.164086687306502
1063.84765625,0.1671826625387
1066.5986328125,0.170278637770898
1071.8486328125,0.173374613003097
1074.484375,0.176470588235295
1074.841796875,0.179566563467493
1075.98046875,0.182662538699691
1079.2978515625,0.185758513931889
1080.84765625,0.188854489164087
1085.6005859375,0.191950464396285
1090.4384765625,0.195046439628484
1097.71875,0.198142414860682
1098.5849609375,0.20123839009288
1102.482421875,0.204334365325078
1103.0859375,0.207430340557276
1110.7607421875,0.210526315789475
1112.34375,0.213622291021673
1125.197265625,0.216718266253871
1125.7060546875,0.219814241486069
1132.6298828125,0.222910216718267
1136.634765625,0.226006191950465
1140.3193359375,0.229102167182664
1142.4267578125,0.232198142414862
1143.283203125,0.23529411764706
1146.9853515625,0.238390092879258
1151.287109375,0.241486068111456
1152.26171875,0.244582043343654
1161.5517578125,0.247678018575852
1165.53125,0.250773993808051
1168.255859375,0.253869969040249
1173.05078125,0.256965944272447
1174.8310546875,0.260061919504645
1178.9697265625,0.263157894736843
1181.3037109375,0.266253869969041
1182.828125,0.269349845201239
1183.947265625,0.272445820433438
1188.2900390625,0.275541795665636
1188.763671875,0.278637770897834
1189.216796875,0.281733746130032
1194.4990234375,0.28482972136223
1197.396484375,0.287925696594428
1203.2607421875,0.291021671826626
1212.3857421875,0.294117647058824
1219.3408203125,0.297213622291023
1226.4462890625,0.300309597523221
1231.3583984375,0.303405572755419
1232.48046875,0.306501547987617
1247.61328125,0.309597523219815
1255.0908203125,0.312693498452014
1259.80078125,0.315789473684212
1264.5322265625,0.31888544891641
1272.791015625,0.321981424148608
1274.2197265625,0.325077399380806
1275.134765625,0.328173374613004
1275.560546875,0.331269349845202
1276.2744140625,0.3343653250774
1277.7763671875,0.337461300309599
1281.7490234375,0.340557275541797
1281.7802734375,0.343653250773995
1282.9599609375,0.346749226006193
1289.826171875,0.349845201238391
1304.25,0.352941176470589
1306.1142578125,0.356037151702787
1306.265625,0.359133126934986
1308.2490234375,0.362229102167184
1308.3193359375,0.365325077399382
1312.62109375,0.36842105263158
1314.701171875,0.371517027863778
1322.921875,0.374613003095976
1324.189453125,0.377708978328175
1325.3564453125,0.380804953560373
1336.7890625,0.383900928792571
1344.0927734375,0.386996904024769
1345.1376953125,0.390092879256967
1346.626953125,0.393188854489165
1346.9384765625,0.396284829721363
1347.7880859375,0.399380804953562
1352.0888671875,0.40247678018576
1353.96875,0.405572755417958
1353.9765625,0.408668730650156
1367.7978515625,0.411764705882354
1372.7333984375,0.414860681114552
1375.6357421875,0.417956656346751
1384.8427734375,0.421052631578949
1385.396484375,0.424148606811147
1391.3857421875,0.427244582043345
1395.49609375,0.430340557275543
1396.4716796875,0.433436532507741
1397.96484375,0.43653250773994
1404.626953125,0.439628482972138
1410.4130859375,0.442724458204336
1414.5732421875,0.445820433436534
1416.3056640625,0.448916408668732
1418.2822265625,0.45201238390093
1421.232421875,0.455108359133129
1421.84375,0.458204334365327
1429.5576171875,0.461300309597525
1429.755859375,0.464396284829723
1435.9033203125,0.467492260061921
1438.0712890625,0.470588235294119
1439.8525390625,0.473684210526317
1445.5146484375,0.476780185758515
1450.64453125,0.479876160990714
1451.0029296875,0.482972136222912
1451.7060546875,0.48606811145511
1457.263671875,0.489164086687308
1458.376953125,0.492260061919506
1458.513671875,0.495356037151704
1460.2314453125,0.498452012383902
1465.25390625,0.5015479876161
1472.9033203125,0.504643962848299
1478.4921875,0.507739938080497
1484.1318359375,0.510835913312695
1484.8251953125,0.513931888544893
1486.0634765625,0.517027863777091
1488.6904296875,0.520123839009289
1490.8623046875,0.523219814241487
1493.4833984375,0.526315789473685
1497.9091796875,0.529411764705884
1498.693359375,0.532507739938082
1505.03515625,0.53560371517028
1508.482421875,0.538699690402478
1508.501953125,0.541795665634676
1513.5380859375,0.544891640866874
1514.255859375,0.547987616099072
1519.0009765625,0.551083591331271
1524.69921875,0.554179566563469
1525.9033203125,0.557275541795667
1526.1513671875,0.560371517027865
1526.8056640625,0.563467492260063
1542.0888671875,0.566563467492261
1543.5498046875,0.569659442724459
1546.6298828125,0.572755417956657
1549.251953125,0.575851393188856
1551.0556640625,0.578947368421054
1551.404296875,0.582043343653252
1572.1220703125,0.58513931888545
1575.880859375,0.588235294117648
1583.1103515625,0.591331269349846
1601.2060546875,0.594427244582044
1603.390625,0.597523219814242
1605.8828125,0.600619195046441
1616.0673828125,0.603715170278639
1619.2724609375,0.606811145510837
1635.8466796875,0.609907120743035
1637.3779296875,0.613003095975233
1641.205078125,0.616099071207431
1642.61328125,0.619195046439629
1644.4052734375,0.622291021671827
1647.474609375,0.625386996904026
1651.0830078125,0.628482972136224
1655.236328125,0.631578947368422
1656.6953125,0.63467492260062
1657.3330078125,0.637770897832818
1659.8134765625,0.640866873065016
1665.2802734375,0.643962848297214
1670.6826171875,0.647058823529412
1671.3388671875,0.650154798761611
1672.4736328125,0.653250773993809
1675.9482421875,0.656346749226007
1677.5810546875,0.659442724458205
1678.333984375,0.662538699690403
1678.740234375,0.665634674922601
1679.857421875,0.668730650154799
1684.8779296875,0.671826625386998
1687.41796875,0.674922600619196
1689.6435546875,0.678018575851394
1690.8505859375,0.681114551083592
1691.21484375,0.68421052631579
1694.7060546875,0.687306501547988
1699.5595703125,0.690402476780186
1700.4697265625,0.693498452012384
1701.5087890625,0.696594427244583
1706.3310546875,0.699690402476781
1711.9404296875,0.702786377708979
1712.28125,0.705882352941177
1715.9462890625,0.708978328173375
1716.4345703125,0.712074303405573
1719.087890625,0.715170278637771
1719.5546875,0.718266253869969
1722.81640625,0.721362229102168
1724.615234375,0.724458204334366
1727.6337890625,0.727554179566564
1734.9404296875,0.730650154798762
1737.9775390625,0.73374613003096
1742.572265625,0.736842105263158
1743.5068359375,0.739938080495356
1747.1875,0.743034055727554
1747.3759765625,0.746130030959752
1750.478515625,0.749226006191951
1762.2275390625,0.752321981424149
1771.1533203125,0.755417956656347
1771.271484375,0.758513931888545
1773.185546875,0.761609907120743
1782.4453125,0.764705882352941
1783.892578125,0.767801857585139
1784.1630859375,0.770897832817338
1786.345703125,0.773993808049536
1786.4189453125,0.777089783281734
1788.482421875,0.780185758513932
1788.837890625,0.78328173374613
1789.7353515625,0.786377708978328
1795.134765625,0.789473684210526
1796.9404296875,0.792569659442725
1799.4814453125,0.795665634674923
1811.8212890625,0.798761609907121
1812.0224609375,0.801857585139319
1813.10546875,0.804953560371517
1818.744140625,0.808049535603715
1819.708984375,0.811145510835913
1825.28515625,0.814241486068112
1834.689453125,0.81733746130031
1837.07421875,0.820433436532508
1840.162109375,0.823529411764706
1842.7158203125,0.826625386996904
1846.62890625,0.829721362229102
1856.5263671875,0.8328173374613
1868.44921875,0.835913312693499
1873.443359375,0.839009287925697
1877.4326171875,0.842105263157895
1880.703125,0.845201238390093
1880.7490234375,0.848297213622291
1882.5751953125,0.851393188854489
1883.09765625,0.854489164086687
1883.994140625,0.857585139318886
1884.9033203125,0.860681114551084
1885.427734375,0.863777089783282
1887.791015625,0.86687306501548
1890.4365234375,0.869969040247678
1894.8369140625,0.873065015479876
1929.32421875,0.876160990712074
1931.908203125,0.879256965944273
1934.111328125,0.882352941176471
1947.1328125,0.885448916408669
1960.1875,0.888544891640867
1969.69921875,0.891640866873065
1970.2841796875,0.894736842105263
1996.7880859375,0.897832817337461
2015.615234375,0.90092879256966
2024.9189453125,0.904024767801858
2039.7431640625,0.907120743034056
2047.9892578125,0.910216718266254
2062.0439453125,0.913312693498452
2065.298828125,0.91640866873065
2072.287109375,0.919504643962848
2076.7109375,0.922600619195046
2083.2490234375,0.925696594427245
2088.849609375,0.928792569659443
2089.0908203125,0.931888544891641
2113.2890625,0.934984520123839
2123.9619140625,0.938080495356037
2133.0791015625,0.941176470588235
2168.294921875,0.944272445820433
2170.05078125,0.947368421052632
2216.81640625,0.95046439628483
2218.7080078125,0.953560371517028
2221.2080078125,0.956656346749226
2254.298828125,0.959752321981424
2254.5869140625,0.962848297213622
2256.6943359375,0.96594427244582
2267.55859375,0.969040247678019
2299.173828125,0.972136222910217
2345.720703125,0.975232198142415
2368.91796875,0.978328173374613
2388.951171875,0.981424148606811
2414.306640625,0.984520123839009
2469.177734375,0.987616099071207
2496.337890625,0.990712074303406
2510.4541015625,0.993808049535604
2581.5498046875,0.996904024767802
2585.3369140625,1


==> Figures/Fitting_Plots/data/001_hist.csv <==
x,y
65,4.76303881876637e-05
195,0.000119075970469159
325,7.14455822814956e-05
455,7.14455822814956e-05
585,4.76303881876637e-05
715,7.14455822814956e-05
845,0.000190521552750655
975,0.000523934270064301
1105,0.000809716599190283
1235,0.000738271016908788
1365,0.000881162181471779
1495,0.000904977375565611
1625,0.000738271016908788
1755,0.00102405334603477
1885,0.000571564658251965
2015,0.000285782329125982
2145,0.000190521552750655
2275,0.000190521552750655
2405,0.000119075970469159
2535,9.52607763753275e-05


==> Figures/Fitting_Plots/data/001_pdf.csv <==
x,y
66.74609375,8.18915120328211e-06
74.6689453125,8.635249445548e-06
212.78125,2.07356006367782e-05
220.14453125,2.16709245939928e-05
226.6982421875,2.2533884173308e-05
230.259765625,2.30151733321459e-05
259.625,2.73323478878988e-05
319.9921875,3.84140543645759e-05
333.162109375,4.12784354397445e-05
361.3330078125,4.80078237519458e-05
420.892578125,6.52391874616838e-05
439.39453125,7.15109906964216e-05
448.1171875,7.46307622916692e-05
547.4404296875,0.000118262531661998
550.7255859375,0.000119979446352346
671.3896484375,0.000196499045867469
757.6650390625,0.000267826085242571
774.1318359375,0.000282976591870623
808.0908203125,0.000315675105263259
820.72265625,0.000328313590479632
834.4091796875,0.000342281609520798
859.84375,0.000368950382254651
874.2783203125,0.000384465541445519
879.099609375,0.000389704516021073
882.0009765625,0.000392870353908141
905.6416015625,0.000419008658793542
918.529296875,0.000433490730346437
926.3359375,0.000442333116100538
935.5439453125,0.000452823787901232
937.427734375,0.000454977524994327
943.8017578125,0.000462282520178281
944.9130859375,0.000463558820273018
945.0478515625,0.000463713642848079
945.40625,0.000464125434962977
955.75390625,0.000476046467868357
960.3212890625,0.000481326184687045
963.3134765625,0.000484790295934744
975.8408203125,0.000499332021664948
990.35546875,0.00051623803657051
995.6083984375,0.000522365642451721
1003.876953125,0.000532015226031053
1004.3154296875,0.000532526982732848
1006.9775390625,0.000535633917028949
1007.9892578125,0.000536814624624008
1025.8759765625,0.000557669242246296
1029.7177734375,0.000562139954971325
1031.92578125,0.000564707429274065
1035.4921875,0.000568850987726807
1041.275390625,0.000575559750299931
1045.2119140625,0.000580117952170396
1047.771484375,0.000583077711721416
1056.15625,0.000592748407604698
1057.9306640625,0.000594789570050736
1063.84765625,0.000601580969585439
1066.5986328125,0.000604730058821244
1071.8486328125,0.000610723770985336
1074.484375,0.000613724488309532
1074.841796875,0.000614130952018589
1075.98046875,0.000615425128262005
1079.2978515625,0.000619189046992891
1080.84765625,0.000620944047399145
1085.6005859375,0.000626312099743976
1090.4384765625,0.000631753071263592
1097.71875,0.000639893938202761
1098.5849609375,0.000640858593591877
1102.482421875,0.00064518813302908
1103.0859375,0.000645856934517962
1110.7607421875,0.000654322412252206
1112.34375,0.00065605907237034
1125.197265625,0.000670032014460912
1125.7060546875,0.000670580201290377
1132.6298828125,0.000678000752646025
1136.634765625,0.000682258356747383
1140.3193359375,0.000686152159833614
1142.4267578125,0.000688368971954723
1143.283203125,0.000689267698711428
1146.9853515625,0.000693137922612402
1151.287109375,0.000697604352188285
1152.26171875,0.000698611597812602
1161.5517578125,0.00070812315805467
1165.53125,0.000712146356826537
1168.255859375,0.000714882571943048
1173.05078125,0.000719660892637879
1174.8310546875,0.000721422754977712
1178.9697265625,0.000725492450790672
1181.3037109375,0.000727771136358882
1182.828125,0.000729252950438511
1183.947265625,0.000730337525699835
1188.2900390625,0.000734519445980711
1188.763671875,0.000734972937972482
1189.216796875,0.000735406311493786
1194.4990234375,0.000740423080312249
1197.396484375,0.000743146971358232
1203.2607421875,0.000748597869842305
1212.3857421875,0.000756909564523279
1219.3408203125,0.000763100810414411
1226.4462890625,0.00076929284944068
1231.3583984375,0.000773492713173455
1232.48046875,0.000774442652018239
1247.61328125,0.000786901602118539
1255.0908203125,0.000792808370551137
1259.80078125,0.000796441405297308
1264.5322265625,0.000800021579781605
1272.791015625,0.000806100823920331
1274.2197265625,0.000807130224317713
1275.134765625,0.000807786031453879
1275.560546875,0.000808090257266011
1276.2744140625,0.000808598994519838
1277.7763671875,0.000809663908406142
1281.7490234375,0.000812444748995645
1281.7802734375,0.000812466416497087
1282.9599609375,0.000813281985543968
1289.826171875,0.000817936185639197
1304.25,0.000827187335917716
1306.1142578125,0.000828329981339592
1306.265625,0.000828422217372503
1308.2490234375,0.000829623284696693
1308.3193359375,0.00082966560616402
1312.62109375,0.000832221218663743
1314.701171875,0.000833433102588732
1322.921875,0.000838068728041063
1324.189453125,0.000838761472169184
1325.3564453125,0.000839393999802713
1336.7890625,0.000845322220876298
1344.0927734375,0.000848851162511618
1345.1376953125,0.000849339372265894
1346.626953125,0.000850027933634408
1346.9384765625,0.000850170887481773
1347.7880859375,0.000850558860184234
1352.0888671875,0.000852479981320808
1353.96875,0.000853297159695393
1353.9765625,0.000853300527045974
1367.7978515625,0.000858882640454704
1372.7333984375,0.000860692650970391
1375.6357421875,0.000861711529784891
1384.8427734375,0.000864719140555825
1385.396484375,0.000864889079174616
1391.3857421875,0.000866647459395775
1395.49609375,0.000867769398492849
1396.4716796875,0.000868025515138411
1397.96484375,0.000868409935528728
1404.626953125,0.000870013188058347
1410.4130859375,0.000871256678134263
1414.5732421875,0.000872064800389642
1416.3056640625,0.000872380071234636
1418.2822265625,0.000872724480442777
1421.232421875,0.000873208184796804
1421.84375,0.000873303864016308
1429.5576171875,0.000874376632799417
1429.755859375,0.000874400912041173
1435.9033203125,0.000875071811103359
1438.0712890625,0.000875270478410137
1439.8525390625,0.000875418889647206
1445.5146484375,0.000875801793094369
1450.64453125,0.000876031876602428
1451.0029296875,0.000876043797807116
1451.7060546875,0.000876065608953637
1457.263671875,0.000876164500517756
1458.376953125,0.000876168618439837
1458.513671875,0.000876168763031001
1460.2314453125,0.00087616384834929
1465.25390625,0.000876077950624465
1472.9033203125,0.000875742392105922
1478.4921875,0.000875341099587377
1484.1318359375,0.000874802735978101
1484.8251953125,0.00087472730704516
1486.0634765625,0.000874587568356075
1488.6904296875,0.000874269784072249
1490.8623046875,0.000873985169359435
1493.4833984375,0.00087361534075904
1497.9091796875,0.000872925570547255
1498.693359375,0.00087279481096118
1505.03515625,0.000871643050445206
1508.482421875,0.000870946731352678
1508.501953125,0.000870942645562968
1513.5380859375,0.000869836350497237
1514.255859375,0.000869670128271296
1519.0009765625,0.000868517752760227
1524.69921875,0.000867011482992949
1525.9033203125,0.000866676154160631
1526.1513671875,0.00086660633916728
1526.8056640625,0.000866420974812069
1542.0888671875,0.000861596176180714
1543.5498046875,0.000861085576067349
1546.6298828125,0.000859981065590783
1549.251953125,0.000859010937118608
1551.0556640625,0.000858327700383267
1551.404296875,0.000858194149619664
1572.1220703125,0.000849400447568327
1575.880859375,0.000847626611083003
1583.1103515625,0.000844063572301029
1601.2060546875,0.000834288078487175
1603.390625,0.000833026623252049
1605.8828125,0.000831566491791835
1616.0673828125,0.000825369037705519
1619.2724609375,0.000823343054749263
1635.8466796875,0.000812302819568429
1637.3779296875,0.000811236098091811
1641.205078125,0.000808536107123078
1642.61328125,0.000807530547689816
1644.4052734375,0.000806241592236741
1647.474609375,0.000804009705910159
1651.0830078125,0.000801347167524317
1655.236328125,0.000798231397599282
1656.6953125,0.000797124021583085
1657.3330078125,0.000796637921624252
1659.8134765625,0.000794735112063962
1665.2802734375,0.00079047464102563
1670.6826171875,0.000786175498094398
1671.3388671875,0.000785647321182725
1672.4736328125,0.000784731006040595
1675.9482421875,0.000781901722674472
1677.5810546875,0.000780559992535865
1678.333984375,0.000779938685077344
1678.740234375,0.000779602773060532
1679.857421875,0.000778676564600733
1684.8779296875,0.000774470301552979
1687.41796875,0.00077231510860494
1689.6435546875,0.000770411948769294
1690.8505859375,0.000769374057383429
1691.21484375,0.000769060055748047
1694.7060546875,0.000766032147800021
1699.5595703125,0.000761768105897609
1700.4697265625,0.000760961510279094
1701.5087890625,0.000760038007333356
1706.3310546875,0.000755715183586769
1711.9404296875,0.000750611760883086
1712.28125,0.000750299125130555
1715.9462890625,0.000746918941782123
1716.4345703125,0.000746466111055558
1719.087890625,0.000743995266918206
1719.5546875,0.000743558807922061
1722.81640625,0.00074049449152041
1724.615234375,0.000738793716681647
1727.6337890625,0.000735922665733635
1734.9404296875,0.000728886544239506
1737.9775390625,0.000725926708483517
1742.572265625,0.000721410704530547
1743.5068359375,0.000720486611313732
1747.1875,0.000716829338618158
1747.3759765625,0.000716641299956511
1750.478515625,0.000713535477718915
1762.2275390625,0.000701600219653757
1771.1533203125,0.000692358374137571
1771.271484375,0.000692235061785561
1773.185546875,0.000690234186773377
1782.4453125,0.000680465989324513
1783.892578125,0.000678926426354599
1784.1630859375,0.000678638293376485
1786.345703125,0.000676309202040095
1786.4189453125,0.000676230913925497
1788.482421875,0.000674021829955158
1788.837890625,0.000673640610235662
1789.7353515625,0.000672677270057922
1795.134765625,0.000666855829989141
1796.9404296875,0.000664899432932865
1799.4814453125,0.000662138378753659
1811.8212890625,0.000648604836626247
1812.0224609375,0.000648382566272316
1813.10546875,0.000647185112291734
1818.744140625,0.000640927628106907
1819.708984375,0.000639853144548248
1825.28515625,0.0006336227808925
1834.689453125,0.00062304058526546
1837.07421875,0.000620343270676826
1840.162109375,0.000616842880901952
1842.7158203125,0.000613941624302897
1846.62890625,0.000609485244909932
1856.5263671875,0.000598160244708309
1868.44921875,0.00058442999780253
1873.443359375,0.000578654950591932
1877.4326171875,0.000574033324104884
1880.703125,0.000570239277388215
1880.7490234375,0.000570186001087411
1882.5751953125,0.000568065634627459
1883.09765625,0.000567458778346372
1883.994140625,0.000566417253537453
1884.9033203125,0.000565360693477903
1885.427734375,0.000564751143055481
1887.791015625,0.000562003087385879
1890.4365234375,0.000558924852465138
1894.8369140625,0.000553800576726893
1929.32421875,0.00051356954830386
1931.908203125,0.000510557672938961
1934.111328125,0.000507990757818271
1947.1328125,0.000492844813359118
1960.1875,0.000477721184601352
1969.69921875,0.00046675341343289
1970.2841796875,0.00046608054659416
1996.7880859375,0.000435834709326226
2015.615234375,0.000414694999746216
2024.9189453125,0.000404374880018128
2039.7431640625,0.000388124212821069
2047.9892578125,0.000379195008720705
2062.0439453125,0.00036417152444842
2065.298828125,0.000360729023921569
2072.287109375,0.000353386452680435
2076.7109375,0.000348773324262913
2083.2490234375,0.000342006385582446
2088.849609375,0.000336259126409796
2089.0908203125,0.000336012637624546
2113.2890625,0.000311736369640671
2123.9619140625,0.000301323630700516
2133.0791015625,0.000292577212875071
2168.294921875,0.000260131261441619
2170.05078125,0.000258570696011913
2216.81640625,0.000219079340800573
2218.7080078125,0.000217567300264495
2221.2080078125,0.000215579230230235
2254.298828125,0.000190372417023627
2254.5869140625,0.000190162031116047
2256.6943359375,0.000188627763081871
2267.55859375,0.000180850990587319
2299.173828125,0.000159479655894415
2345.720703125,0.000131366465802245
2368.91796875,0.0001188002632532
2388.951171875,0.000108692433159692
2414.306640625,9.68536675206268e-05
2469.177734375,7.46657644558078e-05
2496.337890625,6.52916689708889e-05
2510.4541015625,6.08086706143536e-05
2581.5498046875,4.18825017952678e-05
2585.3369140625,4.10307808903372e-05


==> Figures/Fitting_Plots/data/001_qqplot.csv <==
x,y,y_ref
111.821607000096,66.74609375,162.260737883782
274.2700904215,74.6689453125,319.114856215865
356.373157648258,212.78125,398.390476098421
413.235216652467,220.14453125,453.294332039725
457.343512997095,226.6982421875,495.883636590631
493.672927542704,230.259765625,530.961946760446
524.732221037644,259.625,560.95162714748
551.970937396101,319.9921875,587.252302591893
576.305332490313,333.162109375,610.74867514802
598.35291402776,361.3330078125,632.036986928931
618.550392117767,420.892578125,651.538908717401
637.218446799673,439.39453125,669.564077044208
654.599771850683,448.1171875,686.34682785172
670.882648512179,547.4404296875,702.068958393398
686.216202564921,550.7255859375,716.874458889214
700.72064231011,671.3896484375,730.879397933371
714.494341573224,757.6650390625,744.178761575213
727.618869783177,774.1318359375,756.851310173628
740.162645965234,808.0908203125,768.963106554563
752.183646223268,820.72265625,780.570130253592
763.731445276048,834.4091796875,791.720248746242
774.848779966031,859.84375,802.454727113001
785.57276345007,874.2783203125,812.809400416003
795.935840005121,879.099609375,822.81559562334
805.966544425177,882.0009765625,832.500864854055
815.690112264524,905.6416015625,841.889574605974
825.128974866065,918.529296875,851.003383736354
834.303164413513,926.3359375,859.861634564978
843.230648009002,935.5439453125,868.481675446874
851.927605244703,937.427734375,876.879128784983
860.408660401235,943.8017578125,885.068115232167
868.687077922158,944.9130859375,893.061442434003
876.774927945041,945.0478515625,900.87076485932
884.683227249182,945.40625,908.506719893996
892.422059890403,955.75390625,915.979044321362
900.000680950172,960.3212890625,923.296674498427
907.42760616845,963.3134765625,930.467832901977
914.710689712584,975.8408203125,937.500103219273
921.85719192508,990.35546875,944.400495762745
928.873838566774,995.6083984375,951.175504672958
935.766872810028,1003.876953125,957.831158121281
942.542101025327,1004.3154296875,964.37306251969
949.204933233073,1006.9775390625,970.806441579497
955.760418952451,1007.9892578125,977.136170925656
962.213279064378,1025.8759765625,983.366808862429
968.567934210942,1029.7177734375,989.502623794804
974.828530175321,1031.92578125,995.547618734391
980.998960621009,1035.4921875,1001.50555325556
987.082887514709,1041.275390625,1007.37996321501
993.083759511565,1045.2119140625,1013.17417850386
999.004828542971,1047.771484375,1018.8913390642
1004.8491648147,1056.15625,1024.53440937074
1010.61967039549,1057.9306640625,1030.10619155142
1016.31909155291,1063.84765625,1035.60933729844
1021.95002997308,1066.5986328125,1041.04635870163
1027.51495298395,1071.8486328125,1046.41963811964
1033.01620288687,1074.484375,1051.73143719018
1038.45600548874,1074.841796875,1056.98390506827
1043.83647791578,1075.98046875,1062.17908597103
1049.15963578082,1079.2978515625,1067.31892609806
1054.42739976743,1080.84765625,1072.40527998884
1059.6416016873,1085.6005859375,1077.43991637153
1064.80399006085,1090.4384765625,1082.4245235514
1069.91623526568,1097.71875,1087.36071438195
1074.9799342926,1098.5849609375,1092.25003085717
1079.99661514483,1102.482421875,1097.09394835924
1084.96774091213,1103.0859375,1101.89387959236
1089.89471354856,1110.7607421875,1106.65117823041
1094.77887737941,1112.34375,1111.36714230309
1099.62152236046,1125.197265625,1116.04301734297
1104.42388711044,1125.7060546875,1120.67999931352
1109.18716173545,1132.6298828125,1125.27923733621
1113.91249046239,1136.634765625,1129.84183623331
1118.60097409673,1140.3193359375,1134.36885890098
1123.25367231874,1142.4267578125,1138.86132852648
1127.8716058307,1143.283203125,1143.32023066136
1132.45575836682,1146.9853515625,1147.74651516219
1137.00707857613,1151.287109375,1152.14109800866
1141.52648178819,1152.26171875,1156.5048630084
1146.01485167019,1161.5517578125,1160.83866339706
1150.47304178347,1165.53125,1165.14332334123
1154.90187704681,1168.255859375,1169.41963935131
1159.30215511317,1173.05078125,1173.66838161088
1163.67464766601,1174.8310546875,1177.89029522833
1168.02010164087,1178.9697265625,1182.08610141638
1172.33924037733,1181.3037109375,1186.25649860441
1176.63276470616,1182.828125,1190.40216348815
1180.90135397615,1183.947265625,1194.5237520211
1185.1456670244,1188.2900390625,1198.6219003515
1189.36634309417,1188.763671875,1202.69722570848
1193.56400270338,1189.216796875,1206.75032724069
1197.73924846725,1194.4990234375,1210.78178681062
1201.89266587782,1197.396484375,1214.79216974729
1206.02482404322,1203.2607421875,1218.78202555998
1210.13627638915,1212.3857421875,1222.75188861566
1214.22756132494,1219.3408203125,1226.70227878203
1218.29920287641,1226.4462890625,1230.63370203861
1222.35171128745,1231.3583984375,1234.54665105764
1226.38558359239,1232.48046875,1238.44160575669
1230.4013041607,1247.61328125,1242.31903382462
1234.39934521587,1255.0908203125,1246.17939122259
1238.38016732979,1259.80078125,1250.02312266141
1242.34421989421,1264.5322265625,1253.85066205678
1246.29194157054,1272.791015625,1257.66243296359
1250.22376071923,1274.2197265625,1261.4588489905
1254.14009580991,1275.134765625,1265.24031419599
1258.04135581334,1275.560546875,1269.00722346676
1261.92794057628,1276.2744140625,1272.75996287973
1265.80024118003,1277.7763671875,1276.49891004825
1269.65864028381,1281.7490234375,1280.22443445359
1273.50351245359,1281.7802734375,1283.9368977625
1277.33522447725,1282.9599609375,1287.6366541315
1281.15413566678,1289.826171875,1291.32405049869
1284.9605981483,1304.25,1294.99942686372
1288.75495714037,1306.1142578125,1298.66311655661
1292.53755122142,1306.265625,1302.3154464959
1296.30871258672,1308.2490234375,1305.95673743678
1300.06876729549,1308.3193359375,1309.58730420972
1303.81803550871,1312.62109375,1313.20745595007
1307.556831718,1314.701171875,1316.81749631905
1311.28546496616,1322.921875,1320.41772371673
1315.00423905973,1324.189453125,1324.0084314872
1318.71345277395,1325.3564453125,1327.58990811657
1322.41340005062,1336.7890625,1331.16243742392
1326.10437018909,1344.0927734375,1334.72629874577
1329.78664803084,1345.1376953125,1338.2817671143
1333.46051413789,1346.626953125,1341.8291134296
1337.12624496547,1346.9384765625,1345.3686046264
1340.78411302909,1347.7880859375,1348.90050383537
1344.43438706646,1352.0888671875,1352.42507053949
1348.07733219433,1353.96875,1355.94256072549
1351.71321006079,1353.9765625,1359.45322703086
1355.34227899293,1367.7978515625,1362.95731888649
1358.96479414037,1372.7333984375,1366.45508265522
1362.58100761478,1375.6357421875,1369.94676176655
1366.19116862556,1384.8427734375,1373.43259684765
1369.79552361191,1385.396484375,1376.91282585092
1373.39431637158,1391.3857421875,1380.38768417824
1376.98778818628,1395.49609375,1383.85740480213
1380.57617794417,1396.4716796875,1387.32221838396
1384.1597222594,1397.96484375,1390.78235338941
1387.73865558895,1404.626953125,1394.23803620129
1391.31321034697,1410.4130859375,1397.68949122993
1394.88361701668,1414.5732421875,1401.1369410212
1398.45010425998,1416.3056640625,1404.58060636242
1402.01289902509,1418.2822265625,1408.02070638619
1405.57222665203,1421.232421875,1411.45745867233
1409.12831097641,1421.84375,1414.89107934805
1412.68137443141,1429.5576171875,1418.32178318642
1416.23163814823,1429.755859375,1421.74978370339
1419.77932205505,1435.9033203125,1425.17529325328
1423.32464497462,1438.0712890625,1428.59852312307
1426.86782472061,1439.8525390625,1432.01968362543
1430.40907819292,1445.5146484375,1435.4389841907
1433.94862147185,1450.64453125,1438.85663345784
1437.48666991142,1451.0029296875,1442.27283936458
1441.02343823193,1451.7060546875,1445.68780923672
1444.55914061175,1457.263671875,1449.1017498768
1448.09399077856,1458.376953125,1452.5148676522
1451.62820210007,1458.513671875,1455.9273685827
1455.16198767435,1460.2314453125,1459.33945842776
1458.69556041989,1465.25390625,1462.75134277344
1462.22913316543,1472.9033203125,1466.16322711911
1465.76291873971,1478.4921875,1469.57531696418
1469.29713006122,1484.1318359375,1472.98781789468
1472.83198022803,1484.8251953125,1476.40093567007
1476.36768260785,1486.0634765625,1479.81487631015
1479.90445092836,1488.6904296875,1483.22984618229
1483.44249936793,1490.8623046875,1486.64605208903
1486.98204264686,1493.4833984375,1490.06370135617
1490.52329611917,1497.9091796875,1493.48300192144
1494.06647586516,1498.693359375,1496.90416242381
1497.61179878473,1505.03515625,1500.3273922936
1501.15948269155,1508.482421875,1503.75290184349
1504.70974640837,1508.501953125,1507.18090236045
1508.26280986337,1513.5380859375,1510.61160619883
1511.81889418775,1514.255859375,1514.04522687454
1515.37822181469,1519.0009765625,1517.48197916069
1518.9410165798,1524.69921875,1520.92207918446
1522.5075038231,1525.9033203125,1524.36574452567
1526.07791049281,1526.1513671875,1527.81319431694
1529.65246525083,1526.8056640625,1531.26464934558
1533.23139858038,1542.0888671875,1534.72033215747
1536.81494289561,1543.5498046875,1538.18046716292
1540.4033326535,1546.6298828125,1541.64528074475
1543.9968044682,1549.251953125,1545.11500136863
1547.59559722787,1551.0556640625,1548.58985969595
1551.19995221422,1551.404296875,1552.07008869922
1554.810113225,1572.1220703125,1555.55592378032
1558.42632669941,1575.880859375,1559.04760289166
1562.04884184685,1583.1103515625,1562.54536666039
1565.67791077899,1601.2060546875,1566.04945851602
1569.31378864545,1603.390625,1569.56012482139
1572.95673377332,1605.8828125,1573.07761500739
1576.60700781069,1616.0673828125,1576.6021817115
1580.26487587431,1619.2724609375,1580.13408092048
1583.93060670189,1635.8466796875,1583.67357211727
1587.60447280894,1637.3779296875,1587.22091843258
1591.28675065069,1641.205078125,1590.7763868011
1594.97772078916,1642.61328125,1594.34024812296
1598.67766806583,1644.4052734375,1597.91277743031
1602.38688178005,1647.474609375,1601.49425405968
1606.10565587362,1651.0830078125,1605.08496183015
1609.83428912178,1655.236328125,1608.68518922782
1613.57308533107,1656.6953125,1612.29522959681
1617.32235354429,1657.3330078125,1615.91538133715
1621.08240825306,1659.8134765625,1619.5459481101
1624.85356961836,1665.2802734375,1623.18723905098
1628.63616369941,1670.6826171875,1626.83956899026
1632.43052269148,1671.3388671875,1630.50325868315
1636.236985173,1672.4736328125,1634.17863504819
1640.05589636253,1675.9482421875,1637.86603141537
1643.88760838619,1677.5810546875,1641.56578778437
1647.73248055597,1678.333984375,1645.27825109329
1651.59087965975,1678.740234375,1649.00377549863
1655.4631802635,1679.857421875,1652.74272266714
1659.34976502644,1684.8779296875,1656.49546208011
1663.25102502987,1687.41796875,1660.26237135089
1667.16736012055,1689.6435546875,1664.04383655637
1671.09917926924,1690.8505859375,1667.84025258329
1675.04690094557,1691.21484375,1671.65202349009
1679.01095350999,1694.7060546875,1675.47956288547
1682.99177562391,1699.5595703125,1679.32329432429
1686.98981667908,1700.4697265625,1683.18365172225
1691.00553724739,1701.5087890625,1687.06107979019
1695.03940955233,1706.3310546875,1690.95603448923
1699.09191796337,1711.9404296875,1694.86898350827
1703.16355951484,1712.28125,1698.80040676485
1707.25484445063,1715.9462890625,1702.75079693122
1711.36629679656,1716.4345703125,1706.72065998689
1715.49845496196,1719.087890625,1710.71051579959
1719.65187237253,1719.5546875,1714.72089873625
1723.8271181364,1722.81640625,1718.75235830619
1728.02477774561,1724.615234375,1722.8054598384
1732.24545381538,1727.6337890625,1726.88078519537
1736.48976686363,1734.9404296875,1730.97893352577
1740.75835613362,1737.9775390625,1735.10052205873
1745.05188046245,1742.572265625,1739.24618694247
1749.37101919891,1743.5068359375,1743.41658413049
1753.71647317377,1747.1875,1747.61239031855
1758.08896572661,1747.3759765625,1751.834303936
1762.48924379297,1750.478515625,1756.08304619556
1766.91807905631,1762.2275390625,1760.35936220565
1771.37626916959,1771.1533203125,1764.66402214981
1775.86463905159,1771.271484375,1768.99782253847
1780.38404226365,1773.185546875,1773.36158753821
1784.93536247296,1782.4453125,1777.75617038468
1789.51951500908,1783.892578125,1782.18245488552
1794.13744852104,1784.1630859375,1786.6413570204
1798.79014674305,1786.345703125,1791.13382664589
1803.47863037739,1786.4189453125,1795.66084931357
1808.20395910433,1788.482421875,1800.22344821066
1812.96723372934,1788.837890625,1804.82268623336
1817.76959847932,1789.7353515625,1809.4596682039
1822.61224346037,1795.134765625,1814.13554324379
1827.49640729122,1796.9404296875,1818.85150731647
1832.42337992765,1799.4814453125,1823.60880595452
1837.39450569495,1811.8212890625,1828.40873718764
1842.41118654718,1812.0224609375,1833.25265468971
1847.4748855741,1813.10546875,1838.14197116493
1852.58713077893,1818.744140625,1843.07816199548
1857.74951915248,1819.708984375,1848.06276917535
1862.96372107235,1825.28515625,1853.09740555804
1868.23148505896,1834.689453125,1858.18375944882
1873.554642924,1837.07421875,1863.32359957584
1878.93511535104,1840.162109375,1868.5187804786
1884.37491795291,1842.7158203125,1873.7712483567
1889.87616785583,1846.62890625,1879.08304742723
1895.4410908667,1856.5263671875,1884.45632684524
1901.07202928687,1868.44921875,1889.89334824843
1906.77145044429,1873.443359375,1895.39649399545
1912.54195602508,1877.4326171875,1900.96827617613
1918.38629229681,1880.703125,1906.61134648267
1924.30736132822,1880.7490234375,1912.32850704302
1930.30823332507,1882.5751953125,1918.12272233187
1936.39216021877,1883.09765625,1923.99713229132
1942.56259066446,1883.994140625,1929.95506681248
1948.82318662884,1884.9033203125,1936.00006175207
1955.1778417754,1885.427734375,1942.13587668445
1961.63070188733,1887.791015625,1948.36651462122
1968.18618760671,1890.4365234375,1954.69624396738
1974.84901981445,1894.8369140625,1961.12962302719
1981.62424802975,1929.32421875,1967.67152742559
1988.51728227301,1931.908203125,1974.32718087392
1995.5339289147,1934.111328125,1981.10218978413
2002.6804311272,1947.1328125,1988.0025823276
2009.96351467133,1960.1875,1995.0348526449
2017.39043988961,1969.69921875,2002.20601104845
2024.96906094938,1970.2841796875,2009.52364122551
2032.7078935906,1996.7880859375,2016.99596565288
2040.61619289474,2015.615234375,2024.63192068756
2048.70404291762,2024.9189453125,2032.44124311287
2056.98246043854,2039.7431640625,2040.43457031471
2065.46351559508,2047.9892578125,2048.62355676189
2074.16047283078,2062.0439453125,2057.0210101
2083.08795642627,2065.298828125,2065.6410509819
2092.26214597372,2072.287109375,2074.49930181052
2101.70100857526,2076.7109375,2083.6131109409
2111.4245764146,2083.2490234375,2093.00182069282
2121.45528083466,2088.849609375,2102.68708992354
2131.81835738971,2089.0908203125,2112.69328513087
2142.54234087375,2113.2890625,2123.04795843387
2153.65967556373,2123.9619140625,2133.78243680063
2165.20747461651,2133.0791015625,2144.93255529328
2177.22847487455,2168.294921875,2156.53957899231
2189.7722510566,2170.05078125,2168.65137537325
2202.89677926656,2216.81640625,2181.32392397166
2216.67047852967,2218.7080078125,2194.6232876135
2231.17491827486,2221.2080078125,2208.62822665766
2246.5084723276,2254.298828125,2223.43372715348
2262.7913489891,2254.5869140625,2239.15585769516
2280.17267404011,2256.6943359375,2255.93860850267
2298.84072872201,2267.55859375,2273.96377682947
2319.03820681202,2299.173828125,2293.46569861794
2341.08578834947,2345.720703125,2314.75401039885
2365.42018344368,2368.91796875,2338.25038295498
2392.65889980214,2388.951171875,2364.5510583994
2423.71819329708,2414.306640625,2394.54073878643
2460.04760784268,2469.177734375,2429.61904895624
2504.15590418731,2496.337890625,2472.20835350715
2561.01796319152,2510.4541015625,2527.11220944845
2643.12103041828,2581.5498046875,2606.38782933101
2805.56951383968,2585.3369140625,2763.24194766309


==> Figures/Fitting_Plots/data/002_cdf.csv <==
x,y
14.7900390625,0.00879080634339187
25.608763415404,0.0232487595543296
36.4274877683081,0.0426094672854941
47.2462121212121,0.0657505662343178
58.0649364741162,0.0917889342235241
68.8836608270202,0.120006778802519
79.7023851799242,0.14981185060244
90.5211095328283,0.18071193320621
101.339833885732,0.21229674664947
112.158558238636,0.244224272232076
122.97728259154,0.27620998082303
133.796006944444,0.308018105659794
144.614731297348,0.339454430944983
155.433455650253,0.370360248494352
166.252180003157,0.400607241136867
177.070904356061,0.430093117985221
187.889628708965,0.458737870248459
198.708353061869,0.486480546058402
209.527077414773,0.51327646393175
220.345801767677,0.539094799983414
231.164526120581,0.563916495671701
241.983250473485,0.587732441848578
252.801974826389,0.610541901963701
263.620699179293,0.632351142936221
274.439423532197,0.653172246813754
285.258147885101,0.673022080130058
296.076872238005,0.691921401030325
306.895596590909,0.709894086886778
317.714320943813,0.72696646737582
328.533045296717,0.743166749906457
339.351769649621,0.758524525936198
350.170494002525,0.773070348130913
360.989218355429,0.786835369555462
371.807942708333,0.799851037151775
382.626667061237,0.812148832694231
393.445391414141,0.823760055228346
404.264115767045,0.834715639714287
415.082840119949,0.84504600722514
425.901564472854,0.854780942602788
436.720288825758,0.863949495961335
447.539013178662,0.872579904857688
458.357737531566,0.880699534328226
469.17646188447,0.888334832325655
479.995186237374,0.89551129838645
490.813910590278,0.902253463621394
501.632634943182,0.908584880353599
512.451359296086,0.914528119933614
523.27008364899,0.920104777442842
534.088808001894,0.925335482157205
544.907532354798,0.930239912785225
555.726256707702,0.934836816620488
566.544981060606,0.939144031859714
577.36370541351,0.943178512435988
588.182429766414,0.946956354803582
599.001154119318,0.950492826187477
609.819878472222,0.953802393878351
620.638602825126,0.956898755213402
631.45732717803,0.959794867935891
642.276051530934,0.962502980672418
653.094775883838,0.965034663307505
663.913500236742,0.96740083707061
674.732224589646,0.969611804181828
685.55094894255,0.971677276929725
696.369673295455,0.973606406078515
707.188397648359,0.975407808522409
718.007122001263,0.977089594122914
728.825846354167,0.978659391680364
739.644570707071,0.980124374004352
750.463295059975,0.981491282059251
761.282019412879,0.982766448170823
772.100743765783,0.983955818288365
782.919468118687,0.985064973303857
793.738192471591,0.986099149435641
804.556916824495,0.987063257689067
815.375641177399,0.987961902410714
826.194365530303,0.988799398956116
837.013089883207,0.989579790493662
847.831814236111,0.990306863969432
858.650538589015,0.99098416525938
869.469262941919,0.991615013536483
880.287987294823,0.99220251488129
891.106711647727,0.992749575164838
901.925436000631,0.993258912233119
912.744160353535,0.993733067422335
923.562884706439,0.994174416433963
934.381609059343,0.994585179598318
945.200333412247,0.994967431554856
956.019057765152,0.995323110376813
966.837782118056,0.995654026167165
977.65650647096,0.995961869152091
988.475230823864,0.996248217297361
999.293955176768,0.996514543472202
1010.11267952967,0.996762222184337
1020.93140388258,0.99699253590899
1031.75012823548,0.997206681033763
1042.56885258838,0.997405773440372
1053.38757694129,0.99759085374335
1064.20630129419,0.997762892204904
1075.0250256471,0.997922793344271
1085.84375,0.998071400259029


==> Figures/Fitting_Plots/data/002_ecdf.csv <==
x,y
14.7900390625,0
14.7900390625,0.00309597523219818
26.8037109375,0.00619195046439625
28.0263671875,0.00928792569659442
30.5263671875,0.0123839009287926
32.119140625,0.0154798761609908
32.67578125,0.018575851393189
34.0888671875,0.0216718266253871
38.72265625,0.0247678018575853
38.890625,0.0278637770897835
39.6904296875,0.0309597523219817
42.19921875,0.0340557275541798
44.8623046875,0.037151702786378
45.6064453125,0.0402476780185761
45.84765625,0.0433436532507742
46.052734375,0.0464396284829722
47.3701171875,0.0495356037151704
47.6142578125,0.0526315789473686
47.6435546875,0.0557275541795668
48.1162109375,0.0588235294117648
48.8125,0.061919504643963
50.208984375,0.0650154798761612
50.8046875,0.0681114551083594
51.474609375,0.0712074303405575
53.02734375,0.0743034055727556
53.78515625,0.0773993808049538
54.3095703125,0.080495356037152
54.673828125,0.0835913312693501
54.943359375,0.0866873065015483
55.9912109375,0.0897832817337464
56.296875,0.0928792569659446
56.703125,0.0959752321981427
57.4287109375,0.0990712074303409
57.4814453125,0.102167182662539
57.8232421875,0.105263157894737
58.0625,0.108359133126935
58.8349609375,0.111455108359134
59.4912109375,0.114551083591332
59.7958984375,0.11764705882353
60.96875,0.120743034055728
62.810546875,0.123839009287926
63.0693359375,0.126934984520124
63.095703125,0.130030959752322
63.869140625,0.133126934984521
65.71484375,0.136222910216719
66.9375,0.139318885448917
67.017578125,0.142414860681115
67.7705078125,0.145510835913313
69.0810546875,0.148606811145511
72.2333984375,0.15170278637771
72.2900390625,0.154798761609908
72.6259765625,0.157894736842106
72.8583984375,0.160990712074304
75.76953125,0.164086687306502
75.8359375,0.1671826625387
76.33203125,0.170278637770898
79.1318359375,0.173374613003097
80.4189453125,0.176470588235295
80.6005859375,0.179566563467493
81.521484375,0.182662538699691
85.0263671875,0.185758513931889
85.5126953125,0.188854489164087
86.224609375,0.191950464396285
86.240234375,0.195046439628484
86.9443359375,0.198142414860682
86.994140625,0.20123839009288
87.291015625,0.204334365325078
93.587890625,0.207430340557276
93.6796875,0.210526315789475
94.2431640625,0.213622291021673
95.583984375,0.216718266253871
100.7109375,0.219814241486069
101.958984375,0.222910216718267
102.3466796875,0.226006191950465
103.861328125,0.229102167182664
105.7861328125,0.232198142414862
106.0087890625,0.23529411764706
106.072265625,0.238390092879258
106.6640625,0.241486068111456
108.8505859375,0.244582043343654
109.9501953125,0.247678018575852
110.2724609375,0.250773993808051
111.396484375,0.253869969040249
111.7646484375,0.256965944272447
111.8466796875,0.260061919504645
112.021484375,0.263157894736843
113.310546875,0.266253869969041
114.40625,0.269349845201239
115.5869140625,0.272445820433438
115.6474609375,0.275541795665636
116.1396484375,0.278637770897834
116.3193359375,0.281733746130032
116.7841796875,0.28482972136223
118.73828125,0.287925696594428
119.1064453125,0.291021671826626
119.6669921875,0.294117647058824
120.470703125,0.297213622291023
122.10546875,0.300309597523221
124.0615234375,0.303405572755419
125.33203125,0.306501547987617
125.3603515625,0.309597523219815
125.513671875,0.312693498452014
126.7978515625,0.315789473684212
126.875,0.31888544891641
129.255859375,0.321981424148608
129.404296875,0.325077399380806
129.830078125,0.328173374613004
130.046875,0.331269349845202
132.3603515625,0.3343653250774
136.634765625,0.337461300309599
136.978515625,0.340557275541797
138.15234375,0.343653250773995
140.271484375,0.346749226006193
141.44140625,0.349845201238391
142.453125,0.352941176470589
144.251953125,0.356037151702787
144.3818359375,0.359133126934986
145.052734375,0.362229102167184
145.5751953125,0.365325077399382
145.677734375,0.36842105263158
146.064453125,0.371517027863778
149.6064453125,0.374613003095976
149.619140625,0.377708978328175
150.880859375,0.380804953560373
151.4052734375,0.383900928792571
153.216796875,0.386996904024769
154.0009765625,0.390092879256967
154.2666015625,0.393188854489165
154.3291015625,0.396284829721363
154.8974609375,0.399380804953562
156.1162109375,0.40247678018576
156.5107421875,0.405572755417958
159.4765625,0.408668730650156
160.224609375,0.411764705882354
160.4599609375,0.414860681114552
160.6318359375,0.417956656346751
161.53125,0.421052631578949
162.9892578125,0.424148606811147
163.9775390625,0.427244582043345
164.0927734375,0.430340557275543
164.7314453125,0.433436532507741
167.861328125,0.43653250773994
170.462890625,0.439628482972138
170.869140625,0.442724458204336
171.65625,0.445820433436534
173.4560546875,0.448916408668732
173.828125,0.45201238390093
175.5361328125,0.455108359133129
176.3037109375,0.458204334365327
178.15625,0.461300309597525
178.3076171875,0.464396284829723
179.0087890625,0.467492260061921
181.0849609375,0.470588235294119
185.5224609375,0.473684210526317
185.9609375,0.476780185758515
186.154296875,0.479876160990714
190.12109375,0.482972136222912
190.7919921875,0.48606811145511
192.314453125,0.489164086687308
193.03515625,0.492260061919506
193.734375,0.495356037151704
198.1689453125,0.498452012383902
200.6806640625,0.5015479876161
200.97265625,0.504643962848299
201.056640625,0.507739938080497
201.3369140625,0.510835913312695
201.8798828125,0.513931888544893
205.083984375,0.517027863777091
205.5947265625,0.520123839009289
207.560546875,0.523219814241487
208.5888671875,0.526315789473685
208.75,0.529411764705884
209.6142578125,0.532507739938082
210.69921875,0.53560371517028
214.193359375,0.538699690402478
216.07421875,0.541795665634676
217.1552734375,0.544891640866874
218.2490234375,0.547987616099072
218.8359375,0.551083591331271
222.375,0.554179566563469
224.5595703125,0.557275541795667
225.52734375,0.560371517027865
228.265625,0.563467492260063
229.029296875,0.566563467492261
231.8759765625,0.569659442724459
233.48046875,0.572755417956657
234.9794921875,0.575851393188856
236.4970703125,0.578947368421054
236.8076171875,0.582043343653252
238.98046875,0.58513931888545
240.912109375,0.588235294117648
242.7216796875,0.591331269349846
243.5478515625,0.594427244582044
243.669921875,0.597523219814242
248.517578125,0.600619195046441
248.8779296875,0.603715170278639
249.8359375,0.606811145510837
251.46875,0.609907120743035
251.8505859375,0.613003095975233
251.9111328125,0.616099071207431
253.37109375,0.619195046439629
256.8251953125,0.622291021671827
257.087890625,0.625386996904026
257.7216796875,0.628482972136224
259.5859375,0.631578947368422
262.248046875,0.63467492260062
262.3232421875,0.637770897832818
262.4931640625,0.640866873065016
266.126953125,0.643962848297214
266.64453125,0.647058823529412
268.4765625,0.650154798761611
270.857421875,0.653250773993809
271.3369140625,0.656346749226007
272.0224609375,0.659442724458205
272.8125,0.662538699690403
273.197265625,0.665634674922601
274.19921875,0.668730650154799
274.7724609375,0.671826625386998
275.2333984375,0.674922600619196
276.96875,0.678018575851394
278.8828125,0.681114551083592
281.6220703125,0.68421052631579
290.263671875,0.687306501547988
291.083984375,0.690402476780186
292.0908203125,0.693498452012384
292.1767578125,0.696594427244583
293.9033203125,0.699690402476781
294.2744140625,0.702786377708979
296.5380859375,0.705882352941177
299.2470703125,0.708978328173375
301.4658203125,0.712074303405573
305.5830078125,0.715170278637771
306.10546875,0.718266253869969
310.87890625,0.721362229102168
312.2333984375,0.724458204334366
317.615234375,0.727554179566564
320.6669921875,0.730650154798762
320.8935546875,0.73374613003096
321.919921875,0.736842105263158
322.6943359375,0.739938080495356
323.3671875,0.743034055727554
326.3525390625,0.746130030959752
330.9287109375,0.749226006191951
335.5380859375,0.752321981424149
340.4541015625,0.755417956656347
340.9677734375,0.758513931888545
342.2138671875,0.761609907120743
343.552734375,0.764705882352941
348.63671875,0.767801857585139
348.8662109375,0.770897832817338
350.5361328125,0.773993808049536
354.53125,0.777089783281734
357.2138671875,0.780185758513932
358.3681640625,0.78328173374613
361.1259765625,0.786377708978328
362.978515625,0.789473684210526
365.9619140625,0.792569659442725
366.5224609375,0.795665634674923
368.8525390625,0.798761609907121
374.220703125,0.801857585139319
378.2138671875,0.804953560371517
379.0791015625,0.808049535603715
382.015625,0.811145510835913
385.904296875,0.814241486068112
388.767578125,0.81733746130031
391.818359375,0.820433436532508
395.779296875,0.823529411764706
399.9541015625,0.826625386996904
403.333984375,0.829721362229102
405.8515625,0.8328173374613
406.3681640625,0.835913312693499
407.0810546875,0.839009287925697
412.1396484375,0.842105263157895
418.4658203125,0.845201238390093
418.79296875,0.848297213622291
419.0693359375,0.851393188854489
421.216796875,0.854489164086687
423.68359375,0.857585139318886
435.482421875,0.860681114551084
435.98828125,0.863777089783282
443.2919921875,0.86687306501548
444.4384765625,0.869969040247678
465.4873046875,0.873065015479876
468.431640625,0.876160990712074
474.5205078125,0.879256965944273
474.8515625,0.882352941176471
475.1083984375,0.885448916408669
489.1728515625,0.888544891640867
492.12109375,0.891640866873065
492.4052734375,0.894736842105263
513.4208984375,0.897832817337461
516.2431640625,0.90092879256966
524.47265625,0.904024767801858
527.3876953125,0.907120743034056
528.8935546875,0.910216718266254
528.9150390625,0.913312693498452
538.9072265625,0.91640866873065
545.314453125,0.919504643962848
547.1318359375,0.922600619195046
550.064453125,0.925696594427245
551.5068359375,0.928792569659443
559.9423828125,0.931888544891641
568.7158203125,0.934984520123839
589.7080078125,0.938080495356037
603.6005859375,0.941176470588235
621.5498046875,0.944272445820433
637.37109375,0.947368421052632
657.2734375,0.95046439628483
670.3095703125,0.953560371517028
674.5400390625,0.956656346749226
681.7138671875,0.959752321981424
694.470703125,0.962848297213622
695.7158203125,0.96594427244582
702.005859375,0.969040247678019
703.45703125,0.972136222910217
708.6337890625,0.975232198142415
712.31640625,0.978328173374613
726.96484375,0.981424148606811
740.9599609375,0.984520123839009
759.6591796875,0.987616099071207
867.4638671875,0.990712074303406
889.646484375,0.993808049535604
1061.2880859375,0.996904024767802
1085.84375,1


==> Figures/Fitting_Plots/data/002_hist.csv <==
x,y
27.5,0.00157613284548269
82.5,0.00292710385589643
137.5,0.00337742752603434
192.5,0.00213903743315508
247.5,0.00219532789192232
302.5,0.00135097101041373
357.5,0.00118209963411202
412.5,0.000956937799043062
467.5,0.00056290458767239
522.5,0.000506614128905151
577.5,0.000337742752603434
632.5,0.000168871376301717
687.5,0.000506614128905151
742.5,0.000168871376301717
797.5,0
852.5,5.6290458767239e-05
907.5,5.6290458767239e-05
962.5,0
1017.5,0
1072.5,0.000112580917534478


==> Figures/Fitting_Plots/data/002_pdf.csv <==
x,y
14.7900390625,0.00106701925865795
26.8037109375,0.00163167130860174
28.0263671875,0.00168040139904453
30.5263671875,0.00177572255081288
32.119140625,0.00183355608765266
32.67578125,0.00185325532479654
34.0888671875,0.00190210385739379
38.72265625,0.0020511621372865
38.890625,0.00205625902884707
39.6904296875,0.00208024593772291
42.19921875,0.00215252680355626
44.8623046875,0.00222453231841111
45.6064453125,0.00224381669233126
45.84765625,0.00224999112306502
46.052734375,0.0022552113879718
47.3701171875,0.00228811147979679
47.6142578125,0.00229408945243805
47.6435546875,0.00229480433033794
48.1162109375,0.00230626462264988
48.8125,0.00232289842865243
50.208984375,0.00235538005102189
50.8046875,0.00236888466604918
51.474609375,0.00238382499324132
53.02734375,0.00241746582598882
53.78515625,0.00243339214083237
54.3095703125,0.00244422753920716
54.673828125,0.00245166524874623
54.943359375,0.00245712234596396
55.9912109375,0.00247796651322202
56.296875,0.00248393666345709
56.703125,0.0024917951909218
57.4287109375,0.0025056163151706
57.4814453125,0.00250661015795658
57.8232421875,0.0025130169603737
58.0625,0.00251746600841733
58.8349609375,0.00253163090205911
59.4912109375,0.00254342816364991
59.7958984375,0.00254883231604134
60.96875,0.00256920724377838
62.810546875,0.00259985925701177
63.0693359375,0.00260403703759536
63.095703125,0.00260446093445019
63.869140625,0.00261675100810931
65.71484375,0.00264496941114185
66.9375,0.00266281942759898
67.017578125,0.00266396550081355
67.7705078125,0.00267460461265198
69.0810546875,0.00269254043116443
72.2333984375,0.00273273989206557
72.2900390625,0.00273342513002309
72.6259765625,0.00273746294661232
72.8583984375,0.00274023024825978
75.76953125,0.00277310426182394
75.8359375,0.00277381623502068
76.33203125,0.00277908261380901
79.1318359375,0.002807101335863
80.4189453125,0.00281903564424413
80.6005859375,0.00282067299308017
81.521484375,0.00282879822177833
85.0263671875,0.00285710220753986
85.5126953125,0.00286071061049798
86.224609375,0.00286585625470542
86.240234375,0.00286596738346513
86.9443359375,0.00287089520312867
86.994140625,0.00287123787668627
87.291015625,0.00287326441282574
93.587890625,0.00291000097502321
93.6796875,0.00291045152651819
94.2431640625,0.00291316569154155
95.583984375,0.00291927232142391
100.7109375,0.00293822899512663
101.958984375,0.00294183431277653
102.3466796875,0.00294287686663148
103.861328125,0.00294660443793821
105.7861328125,0.00295056468289215
106.0087890625,0.00295096785485324
106.072265625,0.00295108073357306
106.6640625,0.00295208933393426
108.8505859375,0.0029551410791235
109.9501953125,0.00295628327397172
110.2724609375,0.00295656926705203
111.396484375,0.00295739632990929
111.7646484375,0.00295761022719533
111.8466796875,0.00295765408906788
112.021484375,0.00295774295732908
113.310546875,0.00295820670660239
114.40625,0.00295833949591912
115.5869140625,0.00295821923533963
115.6474609375,0.00295820580418845
116.1396484375,0.00295807059145197
116.3193359375,0.00295800972584301
116.7841796875,0.00295782391362244
118.73828125,0.00295660218467211
119.1064453125,0.00295629360218748
119.6669921875,0.00295577683849975
120.470703125,0.00295493805935446
122.10546875,0.00295288249219954
124.0615234375,0.00294982302511521
125.33203125,0.0029474957198309
125.3603515625,0.00294744085038869
125.513671875,0.00294714155261869
126.7978515625,0.00294448712756057
126.875,0.0029443193411083
129.255859375,0.0029386881433294
129.404296875,0.00293830844326591
129.830078125,0.00293720100220833
130.046875,0.0029366267440428
132.3603515625,0.00293007048734201
136.634765625,0.0029159812839605
136.978515625,0.00291474156019925
138.15234375,0.00291039279135398
140.271484375,0.00290210008867687
141.44140625,0.00289728514189073
142.453125,0.0028929891928696
144.251953125,0.00288505611861397
144.3818359375,0.00288446898237289
145.052734375,0.00288140595504802
145.5751953125,0.00287898585318061
145.677734375,0.00287850733579611
146.064453125,0.00287669224778274
149.6064453125,0.00285932329430724
149.619140625,0.00285925868854315
150.880859375,0.00285275676164395
151.4052734375,0.00285000765924973
153.216796875,0.0028403054525899
154.0009765625,0.00283600863293904
154.2666015625,0.0028345401586503
154.3291015625,0.00283419368557733
154.8974609375,0.00283102644442599
156.1162109375,0.00282413587563357
156.5107421875,0.00282187679377769
159.4765625,0.00280446270396795
160.224609375,0.00279995356655196
160.4599609375,0.00279852542894937
160.6318359375,0.00279747963472322
161.53125,0.00279196832714801
162.9892578125,0.00278289856014165
163.9775390625,0.0027766577460778
164.0927734375,0.00277592525965684
164.7314453125,0.00277184759615583
167.861328125,0.00275143738551864
170.462890625,0.00273395785105693
170.869140625,0.0027311881092381
171.65625,0.00272579173779736
173.4560546875,0.00271330718838792
173.828125,0.0027107016692048
175.5361328125,0.00269863604316382
176.3037109375,0.00269315896437056
178.15625,0.00267980508615237
178.3076171875,0.00267870572422774
179.0087890625,0.00267359731850285
181.0849609375,0.00265832194227623
185.5224609375,0.00262496990923981
185.9609375,0.00262162547701922
186.154296875,0.00262014798525981
190.12109375,0.00258949232465458
190.7919921875,0.00258424553750635
192.314453125,0.00257227642951845
193.03515625,0.00256658104115676
193.734375,0.00256103788779841
198.1689453125,0.00252550377937992
200.6806640625,0.00250511060577804
200.97265625,0.00250272833950914
201.056640625,0.00250204270980922
201.3369140625,0.0024997532426356
201.8798828125,0.0024953119334745
205.083984375,0.00246895088782255
205.5947265625,0.00246472602662485
207.560546875,0.00244841036677818
208.5888671875,0.00243984285816144
208.75,0.0024384984187271
209.6142578125,0.00243127857034717
210.69921875,0.00242219473203644
214.193359375,0.00239279879620146
216.07421875,0.00237689490952608
217.1552734375,0.00236773116706135
218.2490234375,0.0023584441666286
218.8359375,0.00235345455152342
222.375,0.00232328582804004
224.5595703125,0.00230460301557169
225.52734375,0.0022963140719722
228.265625,0.00227282628142976
229.029296875,0.00226626803971792
231.8759765625,0.00224179833157601
233.48046875,0.00222799409526499
234.9794921875,0.00221509205418891
236.4970703125,0.00220202723459573
236.8076171875,0.00219935353555093
238.98046875,0.00218064611584324
240.912109375,0.00216401868518097
242.7216796875,0.0021484483276336
243.5478515625,0.00214134244954162
243.669921875,0.00214029270631859
248.517578125,0.00209865402824927
248.8779296875,0.00209556339461158
249.8359375,0.00208735051780679
251.46875,0.00207336590185893
251.8505859375,0.00207009815747094
251.9111328125,0.00206958009241958
253.37109375,0.00205709612351158
256.8251953125,0.00202762815669668
257.087890625,0.00202539126201751
257.7216796875,0.00201999707120398
259.5859375,0.00200415271738703
262.248046875,0.00198158922782029
262.3232421875,0.00198095300196211
262.4931640625,0.00197951552948807
266.126953125,0.00194885544854834
266.64453125,0.00194450140612171
268.4765625,0.00192911725390438
270.857421875,0.00190919106124074
271.3369140625,0.00190518748158426
272.0224609375,0.00189946906801552
272.8125,0.00189288739749783
273.197265625,0.00188968526581553
274.19921875,0.00188135694877132
274.7724609375,0.00187659884453964
275.2333984375,0.00187277650703735
276.96875,0.00185841532482392
278.8828125,0.00184263013609767
281.6220703125,0.00182014342164851
290.263671875,0.00175005807050048
291.083984375,0.00174347611031229
292.0908203125,0.00173541503043476
292.1767578125,0.00173472788371742
293.9033203125,0.00172095272090912
294.2744140625,0.00171799957179692
296.5380859375,0.00170004421346538
299.2470703125,0.00167869171379141
301.4658203125,0.00166131514713481
305.5830078125,0.00162934374125146
306.10546875,0.00162531244566121
310.87890625,0.00158875527660231
312.2333984375,0.00157847329594926
317.615234375,0.00153802692684319
320.6669921875,0.00151538555219159
320.8935546875,0.00151371323779259
321.919921875,0.00150615230787618
322.6943359375,0.001500463684955
323.3671875,0.00149553249025926
326.3525390625,0.00147378173185063
330.9287109375,0.00144085064315716
335.5380859375,0.00140818828062328
340.4541015625,0.00137392082285245
340.9677734375,0.00137037427916665
342.2138671875,0.00136179774639623
343.552734375,0.00135262515446184
348.63671875,0.00131819688456232
348.8662109375,0.00131665784246727
350.5361328125,0.00130549811624262
354.53125,0.00127908019943542
357.2138671875,0.00126156374229368
358.3681640625,0.0012540817031112
361.1259765625,0.00123634008098143
362.978515625,0.00122452859116515
365.9619140625,0.00120568650699992
366.5224609375,0.00120217101401595
368.8525390625,0.00118764161384899
374.220703125,0.00115468146273062
378.2138671875,0.00113062718537117
379.0791015625,0.00112546712089218
382.015625,0.00110809210426289
385.904296875,0.00108540997766271
388.767578125,0.00106894585553911
391.818359375,0.00105162386940464
395.779296875,0.00102947158975944
399.9541015625,0.00100653349730824
403.333984375,0.000988269431534589
405.8515625,0.000974842107168006
406.3681640625,0.000972105463767317
407.0810546875,0.000968339382002547
412.1396484375,0.000941960012439575
418.4658203125,0.000909812496036618
418.79296875,0.000908175255160462
419.0693359375,0.000906794075098334
421.216796875,0.00089612171015617
423.68359375,0.000883992658916686
435.482421875,0.000827878909280415
435.98828125,0.00082554244175086
443.2919921875,0.000792431619552492
444.4384765625,0.000787339102237704
465.4873046875,0.000698752091375467
468.431640625,0.000687082358213356
474.5205078125,0.000663492195554386
474.8515625,0.000662230324756417
475.1083984375,0.000661252812577563
489.1728515625,0.00060963805214729
492.12109375,0.000599284723374626
492.4052734375,0.00059829512173422
513.4208984375,0.000529052230287642
516.2431640625,0.000520326264936749
524.47265625,0.000495622280025116
527.3876953125,0.000487130789837572
528.8935546875,0.000482796357693381
528.9150390625,0.000482734772806939
538.9072265625,0.000454857409743784
545.314453125,0.00043776585483104
547.1318359375,0.000433026396985521
550.064453125,0.000425477965500274
551.5068359375,0.000421809929050155
559.9423828125,0.000400935260772591
568.7158203125,0.000380240261302419
589.7080078125,0.000334679048529461
603.6005859375,0.000307383551138976
621.5498046875,0.000275200768104843
637.37109375,0.000249489149910613
657.2734375,0.000220362287288156
670.3095703125,0.000203064724772278
674.5400390625,0.000197734419962389
681.7138671875,0.000188998696375234
694.470703125,0.000174365654040618
695.7158203125,0.000172996823527648
702.005859375,0.000166237316762557
703.45703125,0.000164714076321722
708.6337890625,0.000159388267971924
712.31640625,0.000155700378068723
726.96484375,0.000141824322319887
740.9599609375,0.000129681137088957
759.6591796875,0.000115007857733362
867.4638671875,5.70083734632168e-05
889.646484375,4.92548259312049e-05
1061.2880859375,1.56329676629305e-05
1085.84375,1.32387417903493e-05


==> Figures/Fitting_Plots/data/002_qqplot.csv <==
x,y,y_ref
5.69780969245446,14.7900390625,-0.167980955588285
10.3885675726587,26.8037109375,4.62264708153029
13.7788265989907,28.0263671875,8.08508755691316
16.6223238697283,30.5263671875,10.9891252618122
19.1422990958144,32.119140625,13.5627528672529
21.4419641567529,32.67578125,15.9113797199427
23.5792271165207,34.0888671875,18.0941467949538
25.590469846084,38.72265625,20.1482105637017
27.5003342694046,38.890625,22.0987375973112
29.3264340600562,39.6904296875,23.9637165791919
31.0818806770897,42.19921875,25.7565381223195
32.77674888818,44.8623046875,27.4874914945955
34.4189802239509,45.6064453125,29.1646873084703
36.0149674560014,45.84765625,30.7946544429947
37.5699478800153,46.052734375,32.3827417002563
39.0882767434609,47.3701171875,33.9333970545829
40.5736226720298,47.6142578125,35.4503672397744
42.029110693887,47.6435546875,36.9368438184581
43.4574290839367,48.1162109375,38.3955723011583
44.860910627527,48.8125,39.8289351401734
46.2415954164173,50.208984375,41.2390158625221
47.6012800635333,50.8046875,42.6276493325211
48.9415567642426,51.474609375,43.9964616447087
50.2638446537723,53.02734375,45.3469021488874
51.5694152409291,53.78515625,46.6802694253495
52.8594132315047,54.3095703125,47.9977325516298
54.1348737237814,54.673828125,49.3003486641186
55.3967365202656,54.943359375,50.5890775745032
56.6458581258049,55.9912109375,51.8647940233357
57.8830218735953,56.296875,53.1282980216306
59.1089465243143,56.703125,54.3803236330812
60.3242936107913,57.4287109375,55.6215464751038
61.5296737449755,57.4814453125,56.8525901600866
62.7256520610324,57.8232421875,58.0740318543738
63.9127529349941,58.0625,59.2864070984017
65.09146409518,58.8349609375,60.4902140046336
66.2622402168845,59.4912109375,61.6859169287807
67.4255060783252,59.7958984375,62.8739496929442
68.5816593416227,60.96875,64.0547184258036
69.7310730119045,62.810546875,65.2286040740775
70.8740976189666,63.0693359375,66.3959646306342
72.0110631588535,63.095703125,67.55713711741
73.1422808269141,63.869140625,68.7124393553628
74.2680445691022,65.71484375,69.8621715488017
75.388632474324,66.9375,71.006617707378
76.5043080273289,67.017578125,72.1460469256519
77.6153212388766,67.7705078125,73.2807145373211
78.7219096675912,69.0810546875,74.4108631588313
79.8242993459574,72.2333984375,75.5367236350879
80.9227056212557,72.2900390625,76.6585158982951
82.017333920825,72.6259765625,77.7764497495113
83.1083804498434,72.8583984375,78.8907255712872
84.19603282879,75.76953125,80.0015349786987
85.2804706768694,75.8359375,81.1090614151933
86.3618661469245,76.33203125,82.2134806988919
87.4403844167057,79.1318359375,83.3149615243174
88.516184140802,80.4189453125,84.4136659239476
89.5894178670438,80.6005859375,85.5097496934837
90.6602324207614,81.521484375,86.6033627842899
91.7287692599097,85.0263671875,87.6946496660795
92.7951648037421,85.5126953125,88.7837496625857
93.8595507374301,86.224609375,89.8707972626674
94.9220542947744,86.240234375,90.9559224090392
95.9827985209302,86.9443359375,92.0392507665908
97.0419025168761,86.994140625,93.12090397206
98.0994816671798,87.291015625,94.2009998666483
99.1556478524626,93.587890625,95.2796527130093
100.21050964783,93.6796875,96.3569733979031
101.26417250841,94.2431640625,97.433069621685
102.316738943036,95.583984375,98.5080460756886
103.368308677022,100.7109375,99.5820046084613
104.418978804866,101.958984375,100.655044381727
105.468843933688,102.3466796875,101.727262016867
106.517996318075,103.861328125,102.798751732647
107.56652598701,105.7861328125,103.869605474843
108.614520863461,106.0087890625,104.939913038375
109.662066877164,106.072265625,106.009762182497
110.70924807111,106.6640625,107.079238739543
111.756146702174,108.8505859375,108.148426717708
112.802843336313,109.9501953125,109.217408398265
113.849416938708,110.2724609375,110.286264427628
114.895944959204,111.396484375,111.355073904616
115.942503413376,111.7646484375,112.423914463238
116.989166959516,111.8466796875,113.492862351325
118.036008971814,112.021484375,114.561992505263
119.083101609997,113.310546875,115.63137862112
120.130515885652,114.40625,116.701093222381
121.178321725463,115.5869140625,117.771207724525
122.226588031549,115.6474609375,118.841792496656
123.275382739108,116.1396484375,119.91291692037
124.324772871532,116.3193359375,120.984649446042
125.374824593155,116.7841796875,122.0570576467
126.425603259791,118.73828125,123.130208269637
127.477173467197,119.1064453125,124.204167285911
128.529599097601,119.6669921875,125.278999937852
129.582943364404,120.470703125,126.354770784729
130.637268855186,122.10546875,127.431543746665
131.692637573114,124.0615234375,128.509382146924
132.749110976855,125.33203125,129.588348752681
133.806750019089,125.3603515625,130.668505814349
134.865615183709,125.513671875,131.749915103573
135.925766521793,126.7978515625,132.83263794997
136.987263686427,126.875,133.91673527669
138.050165966449,129.255859375,135.002267634879
139.114532319183,129.404296875,136.089295237112
140.180421402238,129.830078125,137.177877989867
141.247891604421,130.046875,138.268075525099
142.317001075831,132.3603515625,139.359947230969
143.387807757183,136.634765625,140.4535522818
144.460369408426,136.978515625,141.5489496673
145.534743636692,138.15234375,142.646198221101
146.610987923627,140.271484375,143.745356648685
147.689159652156,141.44140625,144.846483554705
148.769316132717,142.453125,145.949637469787
149.851514629007,144.251953125,147.054876876821
150.935812383285,144.3818359375,148.1622602368
152.022266641258,145.052734375,149.271846014241
153.110934676601,145.5751953125,150.383692702222
154.201873815128,145.677734375,151.497858847074
155.295141458668,146.064453125,152.614403072756
156.390795108657,149.6064453125,153.733384104959
157.488892389493,149.619140625,154.854860794954
158.589491071677,150.880859375,155.978892143222
159.69264909477,151.4052734375,157.105537322907
160.798424590192,153.216796875,158.234855703096
161.906875903898,154.0009765625,159.366906871976
163.018061618947,154.2666015625,160.50175065989
164.132040577998,154.3291015625,161.639447162307
165.248871905763,154.8974609375,162.780056762751
166.368615031419,156.1162109375,163.923640155699
167.49132971104,156.5107421875,165.070258369479
168.617076050038,159.4765625,166.2199727892
169.745914525662,160.224609375,167.372845179719
170.877906009563,160.4599609375,168.528937708699
172.013111790459,160.6318359375,169.688312969744
173.151593596919,161.53125,170.851034005676
174.293413620284,162.9892578125,172.017164331941
175.43863453776,163.9775390625,173.186767960198
176.587319535701,164.0927734375,174.359909422087
177.739532333093,164.7314453125,175.536653793227
178.895337205287,167.861328125,176.717066717445
180.054799007982,170.462890625,177.901214431272
181.217983201498,170.869140625,179.089163788733
182.384955875345,171.65625,180.280982286437
183.555783773132,173.4560546875,181.476738089023
184.730534317828,173.828125,182.67650005495
185.909275637403,175.5361328125,183.88033776269
187.092076590874,176.3037109375,185.088321537325
188.279006794781,178.15625,186.30052247759
189.470136650123,178.3076171875,187.51701248338
190.665537369773,179.0087890625,188.73786428375
191.865281006415,181.0849609375,189.963151465445
193.069440481004,185.5224609375,191.19294850197
194.278089611811,185.9609375,192.427330783247
195.491303144056,186.154296875,193.666374645884
196.709156780169,190.12109375,194.910157404079
197.931727210716,190.7919921875,196.158757381207
199.159092146015,192.314453125,197.4122539421
200.391330348473,193.03515625,198.670727526084
201.628521665686,193.734375,199.934259680778
202.870747064332,198.1689453125,201.202933096707
204.1180886649,200.6806640625,202.476831642774
205.370629777279,200.97265625,203.756040402606
206.628454937267,201.056640625,205.040645711837
207.891649944017,201.3369140625,206.330735196358
209.160301898489,201.8798828125,207.62639781158
210.434499242925,205.083984375,208.927723882755
211.714331801415,205.5947265625,210.234805146402
212.999890821584,207.560546875,211.547734792884
214.291269017462,208.5888671875,212.866607510192
215.588560613585,208.75,214.19151952898
216.891861390379,209.6142578125,215.522568668918
218.201268730874,210.69921875,216.859854386405
219.516881668834,214.193359375,218.203477823714
220.838800938326,216.07421875,219.553541859627
222.167129024827,217.1552734375,220.91015116162
223.501970217908,218.2490234375,222.273412239678
224.843430665582,218.8359375,223.643433501793
226.191618430381,222.375,225.020325311238
227.546643547237,224.5595703125,226.404200045683
228.908618083254,225.52734375,227.795172158232
230.277656199442,228.265625,229.193358240479
231.653874214512,229.029296875,230.598877087659
233.037390670819,231.8759765625,232.011849765991
234.428326402546,233.48046875,233.432399682319
235.826804606229,234.9794921875,234.860652656137
237.232950913741,236.4970703125,236.296736994126
238.646893467831,236.8076171875,237.7407835673
240.068763000334,238.98046875,239.192925890885
241.498692913194,240.912109375,240.653300207063
242.936819362402,242.7216796875,242.122045570701
244.383281345009,243.5478515625,243.599303938213
245.838220789336,243.669921875,245.085220259693
247.301782648549,248.517578125,246.579942574479
248.774114997739,248.8779296875,248.083622110307
250.255369134695,249.8359375,249.596413386221
251.745699684524,251.46875,251.118474319426
253.245264708321,251.8505859375,252.649966336271
254.754225816073,251.9111328125,254.191054487553
256.272748284009,253.37109375,255.741907568372
257.801001176616,256.8251953125,257.302698242738
259.339157473545,257.087890625,258.873603173184
260.887394201659,257.7216796875,260.454803155622
262.445892572471,259.5859375,262.04648325971
264.01483812526,262.248046875,263.648832975014
265.594420876136,262.3232421875,265.262046363244
267.184835473375,262.4931640625,266.886322216903
268.786281359342,266.126953125,268.521864224649
270.398962939348,266.64453125,270.168881143755
272.023089757805,268.4765625,271.827586980006
273.658876682068,270.857421875,273.498201175464
275.306544094375,271.3369140625,275.180948804489
276.966318092327,272.0224609375,276.876060778488
278.638430698359,272.8125,278.583774059851
280.323120078744,273.197265625,280.304331885605
282.020630772546,274.19921875,282.03798400126
283.731213931255,274.7724609375,283.784986905527
285.455127569532,275.2333984375,285.545604106418
287.192636827814,276.96875,287.32010638943
288.944014247408,278.8828125,289.108772098503
290.70954005882,281.6220703125,290.911887430484
292.489502484094,290.263671875,292.729746743905
294.284198053982,291.083984375,294.562652882907
296.093931940848,292.0908203125,296.410917517228
297.919018308241,292.1767578125,298.274861499222
299.759780678167,293.9033203125,300.154815238948
301.616552317152,294.2744140625,302.051119098456
303.489676642253,296.5380859375,303.964123806438
305.37950764829,299.2470703125,305.894190894562
307.286410357648,301.4658203125,307.841693156842
309.210761294084,305.5830078125,309.807015133542
311.15294898212,306.10546875,311.790553621197
313.113374473698,310.87890625,313.792718210477
315.092451903897,312.2333984375,315.813931853746
317.090609077684,317.615234375,317.854631464296
319.108288089795,320.6669921875,319.915268549428
321.145945980027,320.8935546875,321.996309879699
323.204055426402,321.919921875,324.098238196841
325.283105478875,322.6943359375,326.221552963094
327.383602336465,323.3671875,328.366771154874
329.506070170932,326.3525390625,330.534428103998
331.651052000412,330.9287109375,332.72507838991
333.819110616682,335.5380859375,334.939296786697
336.010829570071,340.4541015625,337.177679268961
338.22681421638,340.9677734375,339.440844081033
340.467692830561,342.2138671875,341.729432874366
342.734117792342,343.552734375,344.044111918398
345.026766849465,348.63671875,346.385573390685
347.346344464707,348.8662109375,348.754536752607
349.693583253475,350.5361328125,351.151750217565
352.069245519381,354.53125,353.577992319253
354.474124895935,357.2138671875,356.034073588301
356.909048103303,358.3681640625,358.520838346438
359.374876829939,361.1259765625,361.039166628187
361.872509749943,362.978515625,363.58997624117
364.402884688047,365.9619140625,366.174224977192
366.966980945428,366.5224609375,368.792912987571
369.565821800913,368.8525390625,371.447085337595
372.200477203706,374.220703125,374.137834756582
374.872066675538,378.2138671875,376.866304601815
377.581762442115,379.0791015625,379.633692056667
380.330792815988,382.015625,382.441251585489
383.120445855477,385.904296875,385.29029867044
385.952073327178,388.767578125,388.182213858359
388.827095002824,391.818359375,391.118447149101
391.747003324954,395.779296875,394.100522760559
394.71336848012,399.9541015625,397.130044309868
397.727843923123,403.333984375,400.208700455264
400.79217240134,405.8515625,403.338271048673
403.908192534523,406.3681640625,406.520633855598
407.077846012756,407.0810546875,409.757771906329
410.303185483665,412.1396484375,413.051781551075
413.586383209716,418.4658203125,416.404881301587
416.929740587727,418.79296875,419.819421553345
420.33569863583,419.0693359375,423.297895295797
423.80684956845,421.216796875,426.842949933781
427.345949597771,423.68359375,430.457400361543
430.955933121172,435.482421875,434.144243452235
434.63992847887,435.98828125,437.906674151053
438.401275495258,443.2919921875,441.748103390043
442.243545052071,444.4384765625,445.672178077999
446.170560982802,465.4873046875,449.682803461023
450.186424627058,468.431640625,453.784168199674
454.295542442708,474.5205078125,457.980772568992
458.502657144907,474.8515625,462.277460260502
462.81288292729,475.1083984375,466.679454353298
467.231745425487,489.1728515625,471.192398128412
471.765227211141,492.12109375,475.822401531439
476.419819761977,492.4052734375,480.576094249091
481.202583047671,513.4208984375,485.460686563702
486.121214112588,516.2431640625,490.484039396146
491.18412633793,524.47265625,495.654745255545
496.400541445042,527.3876953125,500.982222201401
501.780596781765,528.8935546875,506.476823414166
507.335471046169,528.9150390625,512.149965595736
513.077532389163,538.9072265625,518.014280225296
519.020513857596,545.314453125,524.083792737741
525.179722473071,547.1318359375,530.374136053962
531.572290001606,550.064453125,536.902806689599
538.217475815187,551.5068359375,543.689474064769
545.137035407406,559.9423828125,550.756356865711
552.355672435096,568.7158203125,558.128684710765
559.901598108251,589.7080078125,565.83526945017
567.807230079756,603.6005859375,573.909218935745
576.110074821413,621.5498046875,582.388838183433
584.853854566641,637.37109375,591.318780309556
594.089965038531,657.2734375,600.751535295118
603.879387892853,670.3095703125,610.749383146324
614.295239640605,674.5400390625,621.386997085817
625.426229729181,681.7138671875,632.754975259293
637.381447399662,694.470703125,644.964729508976
650.297142021343,695.7158203125,658.155410067145
664.346585388756,702.005859375,672.503977829698
679.754868437243,703.45703125,688.240316106174
696.821930967515,708.6337890625,705.670750666402
715.960023962682,712.31640625,725.216309661581
737.758047441844,726.96484375,747.478431284557
763.09986783185,740.9599609375,773.359800217352
793.402212366096,759.6591796875,804.307307000598
831.155076820126,867.4638671875,842.863961501627
881.390381161527,889.646484375,894.168817471004
957.061212987916,1061.2880859375,971.450744570554
1117.82647395923,1085.84375,1135.63883235357


==> Figures/Fitting_Plots/data/1150_cdf.csv <==
x,y
34.4130859375,0.000341477850578
35.0735085227273,0.0004505089746339
35.7339311079545,0.000589632090277788
36.3943536931818,0.000765778166463647
37.0547762784091,0.000987122220368159
37.7151988636364,0.00126322777750786
38.3756214488636,0.00160519245408046
39.0360440340909,0.0020257913380567
39.6964666193182,0.00253961435590857
40.3568892045455,0.00316319337121035
41.0173117897727,0.00391511439217792
41.677734375,0.00481610998994721
42.3381569602273,0.00588912686943396
42.9985795454545,0.00715936350933041
43.6590021306818,0.0086542729134981
44.3194247159091,0.0104035258050163
44.9798473011364,0.0124389300538774
45.6402698863636,0.0147943027616155
46.3006924715909,0.0175052922267256
46.9611150568182,0.0206091479728516
47.6215376420455,0.0241444381201876
48.2819602272727,0.0281507145958813
48.9423828125,0.0326681279822127
49.6028053977273,0.03773699515771
50.2632279829545,0.0433973242579105
50.9236505681818,0.049688302828171
51.5840731534091,0.056647756318354
52.2444957386364,0.0643115852360631
52.9049183238636,0.0727131902907215
53.5653409090909,0.0818828956876958
54.2257634943182,0.0918473813370783
54.8861860795455,0.102629135098779
55.5466086647727,0.114245936274507
56.20703125,0.126710381366232
56.8674538352273,0.140029462646544
57.5278764204545,0.154204209334629
58.1882990056818,0.169229400156492
58.8487215909091,0.185093354812606
59.5091441761364,0.201777810410416
60.1695667613636,0.219257887280515
60.8299893465909,0.237502146826248
61.4904119318182,0.256472742203869
62.1508345170455,0.276125660743267
62.8112571022727,0.296411055148057
63.4716796875,0.317273658707712
64.1321022727273,0.33865327806077
64.7925248579545,0.360485355510045
65.4529474431818,0.382701591546706
66.1133700284091,0.405230617121829
66.7737926136364,0.42799870433666
67.4342151988636,0.450930503623534
68.0946377840909,0.473949795167363
68.7550603693182,0.49698024227415
69.4154829545455,0.519946134621393
70.0759055397727,0.542773109811598
70.736328125,0.565388842373918
71.3967507102273,0.587723690293843
72.0571732954545,0.609711290266043
72.7175958806818,0.631289094126178
73.3780184659091,0.652398840287306
74.0384410511364,0.672986955447113
74.6988636363636,0.693004883305897
75.3592862215909,0.712409338505251
76.0197088068182,0.731162485429129
76.6801313920455,0.749232042870978
77.3405539772727,0.766591316835005
78.0009765625,0.783219164882992
78.6613991477273,0.799099896441644
79.3218217329545,0.814223114335196
79.9822443181818,0.828583503495115
80.6426669034091,0.842180573318877
81.3030894886364,0.855018360503512
81.9635120738636,0.867105099371348
82.6239346590909,0.87845286674346
83.2843572443182,0.889077208312248
83.9447798295455,0.898996753232293
84.6052024147727,0.908232823304218
85.265625,0.916809042687036
85.9260475852273,0.924750953558606
86.5864701704545,0.932085642569513
87.2468927556818,0.938841382321065
87.9073153409091,0.945047291460284
88.5677379261364,0.950733016339897
89.2281605113636,0.955928436553947
89.8885830965909,0.960663396042738
90.5490056818182,0.964967460875343
91.2094282670455,0.968869704273096
91.8698508522727,0.972398518940358
92.5302734375,0.975581456324727
93.1906960227273,0.978445092041075
93.8511186079545,0.981014916363999
94.5115411931818,0.983315248421621
95.1719637784091,0.985369172508881
95.8323863636364,0.987198494778085
96.4928089488636,0.988823718455253
97.1532315340909,0.990264035668421
97.8136541193182,0.99153733395405
98.4740767045455,0.992660215524848
99.1344992897727,0.993648027431551
99.794921875,0.99451490082721


==> Figures/Fitting_Plots/data/1150_ecdf.csv <==
x,y
34.4130859375,0
34.4130859375,0.00303030303030305
35.55078125,0.0060606060606061
38.6572265625,0.00909090909090915
40.5087890625,0.0121212121212122
41.408203125,0.0151515151515152
43.2001953125,0.0181818181818183
44.189453125,0.0212121212121213
45.2236328125,0.0242424242424244
45.9765625,0.0272727272727273
47.626953125,0.0303030303030304
48.298828125,0.0333333333333334
49.322265625,0.0363636363636365
50.54296875,0.0393939393939395
50.7412109375,0.0424242424242426
51.126953125,0.0454545454545456
51.4130859375,0.0484848484848487
52.0126953125,0.0515151515151517
52.021484375,0.0545454545454548
52.1240234375,0.0575757575757578
52.494140625,0.0606060606060609
52.6240234375,0.0636363636363638
53.0830078125,0.0666666666666668
53.6416015625,0.0696969696969698
53.861328125,0.0727272727272729
54.2666015625,0.0757575757575759
54.3359375,0.0787878787878789
54.623046875,0.0818181818181819
54.7099609375,0.084848484848485
54.79296875,0.087878787878788
54.9501953125,0.0909090909090911
55.12109375,0.0939393939393941
55.2041015625,0.0969696969696972
55.212890625,0.1
55.2353515625,0.103030303030303
55.5810546875,0.106060606060606
56.3076171875,0.109090909090909
56.515625,0.112121212121212
56.5927734375,0.115151515151515
57.494140625,0.118181818181818
57.6083984375,0.121212121212121
57.6455078125,0.124242424242424
57.69921875,0.127272727272728
57.7998046875,0.130303030303031
58.2265625,0.133333333333334
58.248046875,0.136363636363637
58.3623046875,0.13939393939394
58.390625,0.142424242424243
58.4765625,0.145454545454546
58.568359375,0.148484848484849
58.6552734375,0.151515151515152
58.724609375,0.154545454545455
58.890625,0.157575757575758
58.904296875,0.160606060606061
58.9521484375,0.163636363636364
59.310546875,0.166666666666667
59.376953125,0.16969696969697
59.4033203125,0.172727272727273
59.583984375,0.175757575757576
59.68359375,0.178787878787879
59.751953125,0.181818181818182
59.908203125,0.184848484848485
59.9580078125,0.187878787878788
60.013671875,0.190909090909091
60.1337890625,0.193939393939394
60.2841796875,0.196969696969697
60.4404296875,0.2
60.447265625,0.203030303030303
60.6337890625,0.206060606060606
60.6513671875,0.209090909090909
60.7490234375,0.212121212121212
60.9287109375,0.215151515151515
60.935546875,0.218181818181818
61.048828125,0.221212121212122
61.2802734375,0.224242424242425
61.291015625,0.227272727272728
61.5556640625,0.230303030303031
61.744140625,0.233333333333334
61.984375,0.236363636363637
61.994140625,0.23939393939394
62.0927734375,0.242424242424243
62.2080078125,0.245454545454546
62.3759765625,0.248484848484849
62.380859375,0.251515151515152
62.4375,0.254545454545455
62.4619140625,0.257575757575758
62.5166015625,0.260606060606061
62.55078125,0.263636363636364
62.568359375,0.266666666666667
62.7080078125,0.26969696969697
62.8017578125,0.272727272727273
62.806640625,0.275757575757576
62.8759765625,0.278787878787879
62.9169921875,0.281818181818182
62.931640625,0.284848484848485
62.94921875,0.287878787878788
62.95703125,0.290909090909091
62.9775390625,0.293939393939394
63.1259765625,0.296969696969698
63.126953125,0.303030303030304
63.2158203125,0.306060606060607
63.28125,0.30909090909091
63.2880859375,0.312121212121213
63.36328125,0.315151515151516
63.4814453125,0.318181818181819
63.50390625,0.321212121212122
63.52734375,0.324242424242425
63.5908203125,0.327272727272728
63.693359375,0.330303030303031
63.736328125,0.333333333333334
63.873046875,0.336363636363637
63.9228515625,0.33939393939394
63.9912109375,0.342424242424243
64.1162109375,0.345454545454546
64.1513671875,0.348484848484849
64.1591796875,0.351515151515152
64.1669921875,0.354545454545455
64.197265625,0.357575757575758
64.27734375,0.360606060606061
64.44921875,0.366666666666667
64.466796875,0.372727272727273
64.474609375,0.375757575757577
64.5146484375,0.37878787878788
64.53125,0.381818181818183
64.5751953125,0.384848484848486
64.7265625,0.387878787878789
64.8115234375,0.390909090909092
64.826171875,0.393939393939395
64.830078125,0.396969696969698
64.9541015625,0.400000000000001
64.9677734375,0.403030303030304
65.0869140625,0.406060606060607
65.1181640625,0.40909090909091
65.12109375,0.412121212121213
65.25,0.415151515151516
65.3251953125,0.418181818181819
65.3388671875,0.421212121212122
65.484375,0.424242424242425
65.501953125,0.427272727272728
65.607421875,0.430303030303031
65.6494140625,0.433333333333334
65.861328125,0.436363636363638
66.068359375,0.439393939393941
66.3076171875,0.442424242424243
66.3310546875,0.44848484848485
66.349609375,0.451515151515153
66.505859375,0.454545454545456
66.5166015625,0.457575757575759
66.634765625,0.460606060606062
66.6923828125,0.463636363636365
66.69921875,0.466666666666668
66.8603515625,0.469696969696971
66.8740234375,0.472727272727274
66.939453125,0.475757575757577
67.08203125,0.47878787878788
67.1064453125,0.481818181818183
67.1689453125,0.484848484848486
67.3037109375,0.487878787878789
67.32421875,0.490909090909092
67.3994140625,0.493939393939395
67.7109375,0.496969696969698
67.7392578125,0.500000000000001
67.7822265625,0.503030303030304
67.9736328125,0.506060606060607
67.9794921875,0.50909090909091
68.0771484375,0.512121212121213
68.11328125,0.515151515151516
68.2021484375,0.518181818181819
68.7265625,0.521212121212122
69.1708984375,0.524242424242426
69.2001953125,0.527272727272728
69.2666015625,0.530303030303031
69.27734375,0.533333333333335
69.2841796875,0.536363636363637
69.380859375,0.539393939393941
69.3984375,0.542424242424244
69.4560546875,0.545454545454547
69.603515625,0.54848484848485
69.7578125,0.551515151515153
69.8583984375,0.554545454545456
69.87890625,0.557575757575759
70.0029296875,0.560606060606062
70.0322265625,0.563636363636365
70.1923828125,0.566666666666668
70.248046875,0.569696969696971
70.2939453125,0.572727272727274
70.4921875,0.575757575757577
70.6181640625,0.57878787878788
70.67578125,0.581818181818183
70.6953125,0.584848484848486
70.9482421875,0.587878787878789
70.953125,0.590909090909092
71.216796875,0.593939393939395
71.2919921875,0.596969696969698
71.298828125,0.600000000000001
71.5751953125,0.606060606060607
71.625,0.60909090909091
71.703125,0.612121212121213
71.841796875,0.615151515151516
71.8671875,0.618181818181819
71.9873046875,0.621212121212122
72.044921875,0.624242424242425
72.134765625,0.627272727272728
72.2451171875,0.630303030303031
72.2529296875,0.633333333333334
72.36328125,0.636363636363637
72.4501953125,0.63939393939394
72.5966796875,0.642424242424243
72.6845703125,0.645454545454546
72.798828125,0.648484848484849
73.5693359375,0.651515151515152
73.646484375,0.654545454545455
73.7451171875,0.660606060606061
73.837890625,0.663636363636364
73.865234375,0.666666666666667
73.9267578125,0.66969696969697
74.080078125,0.672727272727273
74.3408203125,0.675757575757576
74.39453125,0.678787878787879
74.44140625,0.681818181818183
74.5087890625,0.684848484848485
74.55859375,0.687878787878788
74.685546875,0.690909090909092
74.7880859375,0.693939393939395
75.013671875,0.696969696969698
75.0771484375,0.700000000000001
75.130859375,0.703030303030304
75.1328125,0.706060606060607
75.1552734375,0.70909090909091
75.2236328125,0.712121212121213
75.3427734375,0.715151515151516
75.3798828125,0.718181818181819
75.6171875,0.721212121212122
75.765625,0.724242424242425
76.06640625,0.727272727272728
76.083984375,0.730303030303031
76.25,0.733333333333334
76.439453125,0.736363636363637
76.5556640625,0.73939393939394
76.61328125,0.742424242424243
76.7392578125,0.745454545454546
76.7939453125,0.748484848484849
77.0712890625,0.751515151515152
77.0966796875,0.754545454545455
77.59765625,0.757575757575758
77.8857421875,0.760606060606061
78.224609375,0.763636363636364
78.28125,0.766666666666667
78.5439453125,0.76969696969697
78.5517578125,0.772727272727273
78.5810546875,0.775757575757576
78.6337890625,0.778787878787879
79.009765625,0.781818181818182
79.0166015625,0.784848484848485
79.037109375,0.787878787878788
79.189453125,0.790909090909091
79.744140625,0.793939393939394
79.8251953125,0.796969696969697
79.8828125,0.8
79.9619140625,0.803030303030303
80.0498046875,0.806060606060606
80.2666015625,0.809090909090909
80.302734375,0.812121212121212
80.587890625,0.815151515151515
80.96875,0.818181818181818
81.05859375,0.821212121212122
81.0791015625,0.824242424242424
81.14453125,0.827272727272727
81.251953125,0.830303030303031
81.3134765625,0.833333333333333
81.658203125,0.836363636363637
81.783203125,0.83939393939394
81.78515625,0.842424242424243
81.9736328125,0.845454545454546
82.1162109375,0.848484848484849
82.2509765625,0.851515151515152
82.3935546875,0.854545454545455
82.5048828125,0.857575757575758
82.5283203125,0.860606060606061
82.66015625,0.863636363636364
82.7734375,0.866666666666667
82.9052734375,0.86969696969697
82.9892578125,0.872727272727273
83.013671875,0.875757575757576
83.083984375,0.881818181818182
83.087890625,0.884848484848485
83.0927734375,0.887878787878788
83.263671875,0.890909090909091
83.462890625,0.893939393939394
83.6904296875,0.896969696969697
84.181640625,0.9
84.3193359375,0.903030303030303
84.51171875,0.906060606060606
84.521484375,0.909090909090909
84.76171875,0.912121212121212
84.9150390625,0.915151515151515
85.02734375,0.918181818181818
85.455078125,0.921212121212121
85.787109375,0.924242424242424
86.34375,0.927272727272727
86.7119140625,0.93030303030303
87.3017578125,0.933333333333333
87.31640625,0.936363636363636
87.404296875,0.939393939393939
87.8466796875,0.942424242424242
88.3447265625,0.945454545454545
88.6162109375,0.948484848484848
88.6416015625,0.951515151515152
88.7802734375,0.954545454545455
88.8515625,0.957575757575758
89.1875,0.960606060606061
89.3095703125,0.963636363636364
89.3662109375,0.966666666666667
89.587890625,0.96969696969697
90.1376953125,0.972727272727273
90.466796875,0.975757575757576
90.69921875,0.978787878787879
90.96875,0.981818181818182
93.4560546875,0.984848484848485
93.69140625,0.987878787878788
94.58203125,0.990909090909091
95.7509765625,0.993939393939394
95.826171875,0.996969696969697
99.794921875,1


==> Figures/Fitting_Plots/data/1150_hist.csv <==
x,y
34.7,0.0017825311942959
38.1,0.00089126559714795
41.5,0.0017825311942959
44.9,0.0035650623885918
48.3,0.00267379679144385
51.7,0.00891265597147949
55.1,0.0142602495543672
58.5,0.0231729055258467
61.9,0.0392156862745098
65.3,0.0436720142602496
68.7,0.0285204991087344
72.1,0.0258467023172905
75.5,0.0276292335115865
78.9,0.017825311942959
82.3,0.0240641711229947
85.7,0.0115864527629233
89.1,0.0124777183600713
92.5,0.00267379679144386
95.9,0.00267379679144385
99.3,0.000891265597147952


==> Figures/Fitting_Plots/data/1150_pdf.csv <==
x,y
34.4130859375,0.000145380754702472
35.55078125,0.000221716616626339
38.6572265625,0.000626470840729428
40.5087890625,0.00108184971481016
41.408203125,0.00138524208848421
43.2001953125,0.00219205879377612
44.189453125,0.00277278012297329
45.2236328125,0.00349781074139337
45.9765625,0.00410779551821707
47.626953125,0.00570542391773206
48.298828125,0.00646281944485178
49.322265625,0.00773792454142088
50.54296875,0.00944825952421491
50.7412109375,0.00974491725336361
51.126953125,0.0103367568917342
51.4130859375,0.0107879402137914
52.0126953125,0.0117657091966106
52.021484375,0.011780355684478
52.1240234375,0.0119518828040783
52.494140625,0.0125807750529325
52.6240234375,0.0128049839986583
53.0830078125,0.0136111689095964
53.6416015625,0.0146193663975627
53.861328125,0.0150233491929095
54.2666015625,0.0157783022552885
54.3359375,0.0159086485567327
54.623046875,0.0164517552908006
54.7099609375,0.0166171714145829
54.79296875,0.0167755614626634
54.9501953125,0.0170766090556146
55.12109375,0.0174052710888923
55.2041015625,0.0175654067192844
55.212890625,0.017582380395405
55.2353515625,0.0176257729689193
55.5810546875,0.0182962040991366
56.3076171875,0.0197167232796396
56.515625,0.0201249997069227
56.5927734375,0.0202764898727476
57.494140625,0.022043296367853
57.6083984375,0.0222661423918724
57.6455078125,0.0223384324975552
57.69921875,0.0224429814651293
57.7998046875,0.0226384970829046
58.2265625,0.0234632619153495
58.248046875,0.0235045494555719
58.3623046875,0.0237236971675219
58.390625,0.0237779008442485
58.4765625,0.023942088342233
58.568359375,0.0241169647083565
58.6552734375,0.0242820338119788
58.724609375,0.0244133500831768
58.890625,0.0247263687106281
58.904296875,0.0247520550963859
58.9521484375,0.0248418437612685
59.310546875,0.0255083651520507
59.376953125,0.0256306268887957
59.4033203125,0.025679058474559
59.583984375,0.0260091097930139
59.68359375,0.0261896951328076
59.751953125,0.0263130320129147
59.908203125,0.026593063480559
59.9580078125,0.0266817572836229
60.013671875,0.0267805529902384
60.1337890625,0.0269925203113117
60.2841796875,0.0272554781735443
60.4404296875,0.0275257019488994
60.447265625,0.0275374529666039
60.6337890625,0.0278557122267717
60.6513671875,0.0278854647495239
60.7490234375,0.0280499835480529
60.9287109375,0.0283491948767229
60.935546875,0.0283604863195348
61.048828125,0.0285466022143223
61.2802734375,0.028920846546894
61.291015625,0.0289380156838688
61.5556640625,0.0293551813509468
61.744140625,0.0296452545126677
61.984375,0.0300061559209172
61.994140625,0.0300206121149653
62.0927734375,0.030165661727476
62.2080078125,0.0303328910097001
62.3759765625,0.0305722494437178
62.380859375,0.030579128338986
62.4375,0.0306585928203657
62.4619140625,0.0306926561736312
62.5166015625,0.0307685431635117
62.55078125,0.0308156796272077
62.568359375,0.0308398330655861
62.7080078125,0.0310295720272753
62.8017578125,0.0311547855659405
62.806640625,0.031161258978183
62.8759765625,0.0312526634484577
62.9169921875,0.0313062758688616
62.931640625,0.0313253402472736
62.94921875,0.0313481597212033
62.95703125,0.0313582814431904
62.9775390625,0.0313847915130296
63.1259765625,0.0315740883463466
63.126953125,0.0315753185733309
63.126953125,0.0315753185733309
63.2158203125,0.0316864325883048
63.28125,0.0317671775636441
63.2880859375,0.0317755612095484
63.36328125,0.0318671234521287
63.4814453125,0.0320085522473013
63.50390625,0.0320350934142906
63.52734375,0.0320626713926237
63.5908203125,0.0321367586422898
63.693359375,0.0322545650305686
63.736328125,0.0323032387559541
63.873046875,0.032455362520112
63.9228515625,0.0325097326110594
63.9912109375,0.0325834411353356
64.1162109375,0.0327154582153906
64.1513671875,0.0327519397581006
64.1591796875,0.0327600079312826
64.1669921875,0.0327680619618913
64.197265625,0.0327991375772787
64.27734375,0.0328803091136618
64.44921875,0.0330494522352442
64.44921875,0.0330494522352442
64.466796875,0.0330663576167806
64.466796875,0.0330663576167806
64.474609375,0.0330738475713136
64.5146484375,0.0331120057688346
64.53125,0.0331277154690025
64.5751953125,0.033168982289921
64.7265625,0.0333075757285659
64.8115234375,0.0333829414901027
64.826171875,0.033395758326554
64.830078125,0.0333991673243406
64.9541015625,0.0335054651188329
64.9677734375,0.0335169523603498
65.0869140625,0.0336151066742272
65.1181640625,0.0336402713504353
65.12109375,0.0336426181282358
65.25,0.0337437635386499
65.3251953125,0.0338008496373081
65.3388671875,0.0338110766991859
65.484375,0.0339170080523812
65.501953125,0.0339294434182871
65.607421875,0.0340024110564278
65.6494140625,0.034030676283638
65.861328125,0.0341664448982415
66.068359375,0.0342879379850148
66.3076171875,0.0344145096716227
66.3310546875,0.0344261068721837
66.3310546875,0.0344261068721837
66.349609375,0.0344351862613337
66.505859375,0.0345080718925943
66.5166015625,0.0345128477850897
66.634765625,0.0345633827116967
66.6923828125,0.034586692160349
66.69921875,0.0345893996895179
66.8603515625,0.0346496522704559
66.8740234375,0.0346544492448538
66.939453125,0.0346767223751356
67.08203125,0.0347213354852943
67.1064453125,0.0347284350067562
67.1689453125,0.0347458900987372
67.3037109375,0.0347800033606279
67.32421875,0.0347847721548186
67.3994140625,0.0348013028390252
67.7109375,0.0348537967312958
67.7392578125,0.0348572914672181
67.7822265625,0.0348621873959028
67.9736328125,0.0348780474534851
67.9794921875,0.0348783797772822
68.0771484375,0.0348825799748822
68.11328125,0.0348834942855485
68.2021484375,0.034884274253606
68.7265625,0.034846506322436
69.1708984375,0.0347582486473126
69.2001953125,0.0347506332804453
69.2666015625,0.0347325542588111
69.27734375,0.0347295232475626
69.2841796875,0.0347275790022477
69.380859375,0.0346987994867481
69.3984375,0.0346933099194906
69.4560546875,0.03467476341027
69.603515625,0.0346234498248104
69.7578125,0.034563866329661
69.8583984375,0.0345218008401538
69.87890625,0.0345129136190039
70.0029296875,0.0344569335923742
70.0322265625,0.0344431520372658
70.1923828125,0.0343640661229309
70.248046875,0.0343351025346488
70.2939453125,0.0343106503809138
70.4921875,0.0341991578446319
70.6181640625,0.0341233855070345
70.67578125,0.0340874660586773
70.6953125,0.03407511079547
70.9482421875,0.0339069809177363
70.953125,0.0339035876970344
71.216796875,0.0337121708933334
71.2919921875,0.0336546646103201
71.298828125,0.0336493731938784
71.5751953125,0.0334266687169809
71.5751953125,0.0334266687169809
71.625,0.0333847306674104
71.703125,0.0333178495357734
71.841796875,0.0331958672529945
71.8671875,0.0331730832313545
71.9873046875,0.0330634304886668
72.044921875,0.033009746739
72.134765625,0.0329246446304266
72.2451171875,0.0328178177117424
72.2529296875,0.0328101593970299
72.36328125,0.0327006504701453
72.4501953125,0.0326126582167677
72.5966796875,0.0324609298123629
72.6845703125,0.032367854666988
72.798828125,0.0322446045777386
73.5693359375,0.0313497660455535
73.646484375,0.0312543309930096
73.7451171875,0.0311308440083436
73.7451171875,0.0311308440083436
73.837890625,0.0310132036706324
73.865234375,0.0309782585477909
73.9267578125,0.0308991834779283
74.080078125,0.0306994576781451
74.3408203125,0.0303512973820905
74.39453125,0.0302782862572982
74.44140625,0.0302142145890779
74.5087890625,0.0301215414850871
74.55859375,0.030052616343755
74.685546875,0.0298753067217409
74.7880859375,0.0297304296510003
75.013671875,0.0294066229295252
75.0771484375,0.0293142845419994
75.130859375,0.0292357426367994
75.1328125,0.0292328795584437
75.1552734375,0.0291999190124079
75.2236328125,0.0290992092021556
75.3427734375,0.0289222875451722
75.3798828125,0.0288668240521598
75.6171875,0.0285082681143468
75.765625,0.0282806916639024
76.06640625,0.0278122299590609
76.083984375,0.027784561964381
76.25,0.0275217440768876
76.439453125,0.0272186113671765
76.5556640625,0.0270310574506026
76.61328125,0.0269376319006188
76.7392578125,0.0267323880167524
76.7939453125,0.0266428850984466
77.0712890625,0.0261854095292039
77.0966796875,0.0261432434593556
77.59765625,0.0253025350530166
77.8857421875,0.0248124362942413
78.224609375,0.0242308610267789
78.28125,0.0241331873126564
78.5439453125,0.0236786945653722
78.5517578125,0.0236651436833697
78.5810546875,0.0236143116655915
78.6337890625,0.0235227512769837
79.009765625,0.0228679496741297
79.0166015625,0.0228560165862178
79.037109375,0.0228202123963878
79.189453125,0.0225540275575493
79.744140625,0.0215829167303426
79.8251953125,0.021440928425046
79.8828125,0.0213400068298686
79.9619140625,0.0212014762652089
80.0498046875,0.0210475975376185
80.2666015625,0.0206683286366757
80.302734375,0.020605170623239
80.587890625,0.0201074594419087
80.96875,0.019445380165998
81.05859375,0.019289759213372
81.0791015625,0.0192542710531235
81.14453125,0.0191411348784236
81.251953125,0.0189556917607789
81.3134765625,0.0188496612877782
81.658203125,0.0182581914035841
81.783203125,0.0180449285428644
81.78515625,0.0180416017861184
81.9736328125,0.0177213976910376
82.1162109375,0.0174803077611345
82.2509765625,0.0172533809192368
82.3935546875,0.0170143554399796
82.5048828125,0.0168285057922934
82.5283203125,0.0167894699152904
82.66015625,0.0165704937940868
82.7734375,0.0163831715091018
82.9052734375,0.0161661711942487
82.9892578125,0.016028512611315
83.013671875,0.0159885816889389
83.083984375,0.0158738003295359
83.083984375,0.0158738003295359
83.087890625,0.015867433221372
83.0927734375,0.0158594757706441
83.263671875,0.015581982290525
83.462890625,0.015261067158893
83.6904296875,0.0148980411401199
84.181640625,0.0141278039238437
84.3193359375,0.0139153453556997
84.51171875,0.0136211370007498
84.521484375,0.0136062855572738
84.76171875,0.0132435105270223
84.9150390625,0.0130146058650472
85.02734375,0.0128482571656096
85.455078125,0.012225143528162
85.787109375,0.0117531630432467
86.34375,0.0109856325423453
86.7119140625,0.0104947335737383
87.3017578125,0.0097367016221207
87.31640625,0.00971832724697777
87.404296875,0.00960854295773564
87.8466796875,0.00906803403445433
88.3447265625,0.00848374716240829
88.6162109375,0.00817609989820289
88.6416015625,0.00814771869497878
88.7802734375,0.0079938950424203
88.8515625,0.00791559361654894
89.1875,0.00755370251916642
89.3095703125,0.00742509383809656
89.3662109375,0.00736594187500568
89.587890625,0.00713761077858275
90.1376953125,0.00659302895437753
90.466796875,0.00628172630041057
90.69921875,0.00606841933805047
90.96875,0.00582777160022636
93.4560546875,0.00393166648712171
93.69140625,0.00378086683891055
94.58203125,0.00325128918810881
95.7509765625,0.00264870077466793
95.826171875,0.0026133046348222
99.794921875,0.00122772856982652


==> Figures/Fitting_Plots/data/1150_qqplot.csv <==
x,y,y_ref
38.214722103512,34.4130859375,40.4483127369904
41.4913582663292,35.55078125,43.5656813208048
43.193426554292,38.6572265625,45.1850171105435
44.3897446698985,40.5087890625,46.3231857458531
45.3274016592624,41.408203125,47.215266006154
46.1059316830296,43.2001953125,47.9559539913471
46.7759299700169,44.189453125,48.5933856460317
47.3668146612781,45.2236328125,49.1555491825565
47.8972783047278,45.9765625,49.6602285594466
48.379975122785,47.626953125,50.1194629148487
48.8238894296847,48.298828125,50.5417998620931
49.2356414728447,49.322265625,50.9335378579787
49.6202572399245,50.54296875,51.2994585917911
49.9816470083433,50.7412109375,51.6432822739457
50.3229159718603,51.126953125,51.9679631639302
50.6465732382974,51.4130859375,52.2758884092667
50.954676777906,52.0126953125,52.5690159483684
51.2489365952913,52.021484375,52.8489726675811
51.5307898360239,52.1240234375,53.1171258570858
51.8014565490259,52.494140625,53.3746362628402
52.0619818122197,52.6240234375,53.6224981646243
52.3132680515283,53.0830078125,53.8615701241098
52.5561001812525,53.6416015625,54.0925989032379
52.7911654052231,53.861328125,54.3162383028969
53.019068989346,54.2666015625,54.5330641688095
53.2403469545705,54.3359375,54.7435864675344
53.4554763876363,54.623046875,54.9482590960378
53.6648838889127,54.7099609375,55.1474879189086
53.8689525488336,54.79296875,55.3416374056895
54.068027751415,54.9501953125,55.5310361523023
54.2624220348088,55.12109375,55.7159815053451
54.4524191877617,55.2041015625,55.8967434594341
54.6382777223594,55.212890625,56.0735679611482
54.8202338341524,55.2353515625,56.2466797252718
54.9985039382699,55.5810546875,56.4162846476357
55.1732868527045,56.3076171875,56.5825718822787
55.3447656863477,56.515625,56.7457156377113
55.5131094786471,56.5927734375,56.9058767368744
55.6784746292743,57.494140625,57.0632039773147
55.8410061494212,57.6083984375,57.2178353216596
56.0008387609065,57.6455078125,57.3698989432992
56.1580978648842,57.69921875,57.5195141480088
56.3129003983781,57.7998046875,57.6667921888499
56.4653555939529,58.2265625,57.8118369889157
56.6155656554415,58.248046875,57.9547457842135
56.7636263606735,58.3623046875,58.0956096970963
56.909627600516,58.390625,58.2345142491023
57.0536538621764,58.4765625,58.3715398207661
57.1957846635779,58.568359375,58.5067620648803
57.3360949446656,58.6552734375,58.6402522787809
57.4746554206932,58.724609375,58.7720777404627
57.6115329018639,58.890625,58.9023020126829
57.7467905831181,58.904296875,59.0309852186629
57.8804883073712,58.9521484375,59.1581842925313
58.0126828050836,59.310546875,59.2839532072488
58.1434279126858,59.376953125,59.4083431824166
58.2727747720721,59.4033203125,59.5314028740728
58.4007720131092,59.583984375,59.6531785483304
58.5274659208763,59.68359375,59.7737142404881
58.652900589154,59.751953125,59.8930519010582
58.7771180615037,59.908203125,60.0112315299892
58.9001584611311,59.9580078125,60.1282913002167
59.0220601105934,60.013671875,60.2442676715518
59.1428596422935,60.1337890625,60.3591954958048
59.2625921006071,60.2841796875,60.4731081139481
59.3812910363948,60.4404296875,60.5860374460345
59.4989885945761,60.447265625,60.698014074514
59.6157155953721,60.6337890625,60.8090673215279
59.7315016097612,60.6513671875,60.9192253206972
59.8463750296415,60.7490234375,61.0285150838738
59.9603631331401,60.9287109375,61.1369625632759
60.0734921454719,60.935546875,61.2445927093882
60.1857872957087,61.048828125,61.3514295249723
60.297272869788,61.2802734375,61.457496115498
60.4079722600573,61.291015625,61.5628147362802
60.5179080116276,61.5556640625,61.6674068365787
60.6271018657782,61.744140625,61.7712931008939
60.7355748006411,61.984375,61.8744934876725
60.8433470693661,61.994140625,61.977027265619
60.9504382359557,62.0927734375,62.0789130477876
61.0568672089396,62.2080078125,62.1801688236203
61.1626522730447,62.3759765625,62.2808119890777
61.2678111190055,62.380859375,62.380859375
61.3723608716441,62.4375,62.4803272738225
61.4763181163424,62.4619140625,62.5792314647607
61.5796989240164,62.5166015625,62.677587237571
61.6825188746954,62.55078125,62.7754094149838
61.7847930797999,62.568359375,62.872712373898
61.8865362032046,62.7080078125,62.9695100654208
61.9877624811675,62.8017578125,63.065816033828
62.0884857411987,62.806640625,63.1616434345152
62.1887194199367,62.8759765625,63.2570050510059
62.2884765800969,62.9169921875,63.3519133110754
62.38776992655,62.931640625,63.4463803020484
62.4866118215846,62.94921875,63.5404177853192
62.5850142994059,62.95703125,63.634037210146
62.6829890799154,62.9775390625,63.7272497267607
62.7805475818172,63.1259765625,63.8200661988377
62.8777009350898,63.126953125,63.9124972153603
62.9744599928622,63.126953125,64.0045531019192
63.0708353427297,63.2158203125,64.0962439314781
63.1668373175412,63.28125,64.1875795346365
63.2624760056891,63.2880859375,64.27856950942
63.3577612609311,63.36328125,64.3692232306244
63.4527027117696,63.4814453125,64.459549858739
63.5473097704142,63.50390625,64.5495583484738
63.6415916413505,63.52734375,64.6392574569117
63.735557329538,63.5908203125,64.7286557513077
63.8292156482555,63.693359375,64.8177616165533
63.922575226616,63.736328125,64.9065832623258
64.015644516767,63.873046875,64.9951287299389
64.1084318007944,63.9228515625,65.0834058989109
64.2009451973451,63.9912109375,65.1714224932651
64.2931926679842,64.1162109375,65.2591860875786
64.3851820232999,64.1513671875,65.3467041127902
64.4769209287706,64.1591796875,65.4339838617819
64.5684169104053,64.1669921875,65.5210324947459
64.6596773601705,64.197265625,65.6078570443468
64.7507095412134,64.27734375,65.6944644206919
64.8415205928929,64.44921875,65.7808614161171
64.9321175356287,64.44921875,65.8670547098001
65.0225072755753,64.466796875,65.9530508722078
65.1126966091338,64.466796875,66.0388563693884
65.2026922273063,64.474609375,66.1244775671142
65.2925007199031,64.5146484375,66.2099207348843
65.3821285796087,64.53125,66.2951920497929
65.4715822059152,64.5751953125,66.380297600272
65.560867908929,64.7265625,66.4652433897122
65.6499919130569,64.8115234375,66.5500353399705
65.7389603605792,64.826171875,66.6346792947691
65.8277793151139,64.830078125,66.7191810229914
65.9164547649785,64.9541015625,66.8035462218805
66.0049926264549,64.9677734375,66.8877805201455
66.0933987469615,65.0869140625,66.9718894809791
66.1816789081382,65.1181640625,67.0558786049927
66.2698388288488,65.12109375,67.1397533330731
66.3578841681041,65.25,67.2235190491634
66.4458205279116,65.3251953125,67.3071810829742
66.5336534560548,65.3388671875,67.3907447126273
66.6213884488054,65.484375,67.4742151672373
66.709030953574,65.501953125,67.5575976294322
66.7965863715007,65.607421875,67.6408972378186
66.8840600599905,65.6494140625,67.724119089394
66.971457335196,65.861328125,67.8072682419085
67.0587834744512,66.068359375,67.8903497161805
67.1460437186585,66.3076171875,67.9733684983678
67.2332432746334,66.3310546875,68.0563295421979
67.3203873174078,66.3310546875,68.1392377711597
67.4074809924965,66.349609375,68.2220980806598
67.4945294181281,66.505859375,68.304915340145
67.5815376874445,66.5166015625,68.3876943951945
67.6685108706695,66.634765625,68.4704400695836
67.7554540172512,66.6923828125,68.5531571673217
67.8423721579788,66.69921875,68.6358504746661
67.929270307077,66.8603515625,68.7185247621151
68.0161534642806,66.8740234375,68.801184786381
68.1030266168907,66.939453125,68.8838352923471
68.1898947418155,67.08203125,68.9664810150088
68.2767628075976,67.1064453125,69.0491266814025
68.3636357764296,67.1689453125,69.1317770125234
68.450518606161,67.3037109375,69.2144367252346
68.5374162522979,67.32421875,69.2971105341697
68.6243336699974,67.3994140625,69.3798031536303
68.7112758160596,67.7109375,69.4625192994811
68.7982476509183,67.7392578125,69.545263691044
68.8852541406336,67.7822265625,69.6280410529936
68.9723002588875,67.9736328125,69.7108561172558
69.0593909889844,67.9794921875,69.7937136249115
69.1465313258607,68.0771484375,69.8766183281079
69.233726278102,68.11328125,69.9595749919783
69.3209808699739,68.2021484375,70.0425883965734
69.4083001434654,68.7265625,70.1256633388062
69.4956891603492,69.1708984375,70.2088046344116
69.5831530042595,69.2001953125,70.2920171199233
69.670696782791,69.2666015625,70.375305654671
69.7583256296202,69.27734375,70.4586751227985
69.8460447066519,69.2841796875,70.5421304353055
69.9338592061931,69.380859375,70.6256765321165
70.0217743531565,69.3984375,70.7093183841767
70.1097954072969,69.4560546875,70.7930609955796
70.1979276654817,69.603515625,70.8769094057276
70.286176463999,69.7578125,70.9608686915278
70.3745471809062,69.8583984375,71.0449439696261
70.463045238421,69.87890625,71.1291403986822
70.5516761053582,70.0029296875,71.213463181688
70.6404452996151,70.0322265625,71.2979175683322
70.7293583907087,70.1923828125,71.3825088574141
70.8184210023674,70.248046875,71.4672423993093
70.9076388151811,70.2939453125,71.552123598491
70.9970175693124,70.4921875,71.6371579161095
71.0865630672726,70.6181640625,71.7223508726332
71.1762811767671,70.67578125,71.807708050556
71.2661778336124,70.6953125,71.8932350971714
71.356259044729,70.9482421875,71.9789377274218
71.446530891217,70.953125,72.0648217268228
71.5369995315127,71.216796875,72.1508929544673
71.6276712046383,71.2919921875,72.2371573461173
71.7185522335438,71.298828125,72.3236209173828
71.8096490285472,71.5751953125,72.4102897669952
71.9009680908802,71.5751953125,72.4971700801806
71.9925160163424,71.625,72.5842681321364
72.084299499071,71.703125,72.6715902916175
72.1763253354318,71.841796875,72.7591430246386
72.268600428037,71.8671875,72.8469328982963
72.3611317898975,71.9873046875,72.9349665847199
72.4539265487157,72.044921875,73.0232508651551
72.5469919513265,72.134765625,73.1117926341899
72.6403353682944,72.2451171875,73.2005989041272
72.7339642986736,72.2529296875,73.2896768095146
72.8278863749418,72.36328125,73.3790336118376
72.9221093681141,72.4501953125,73.4686767043851
73.0166411930484,72.5966796875,73.5586136172976
73.1114899139518,72.6845703125,73.6488520228046
73.206663750098,72.798828125,73.7393997406654
73.3021710817679,73.5693359375,73.8302647438202
73.3980204564241,73.646484375,73.9214551642649
73.4942205951335,73.7451171875,74.012979299161
73.5907803992494,73.7451171875,74.1048456171935
73.6877089573686,73.837890625,74.1970627651894
73.7850155525781,73.865234375,74.2896395750124
73.8827096700073,73.9267578125,74.3825850707476
73.9808010047019,74.080078125,74.4759084761935
74.079299469839,74.3408203125,74.5696192226771
74.1782152053014,74.39453125,74.6637269572112
74.2775585866311,74.44140625,74.7582415510136
74.3773402343845,74.5087890625,74.853173108407
74.4775710239126,74.55859375,74.9485319761237
74.5782620955897,74.685546875,75.0443287530374
74.679424865517,74.7880859375,75.1405743003465
74.7810710367311,75.013671875,75.2372797522375
74.8832126109438,75.0771484375,75.3344565270547
74.9858619008489,75.130859375,75.4321163390084
75.0890315430279,75.1328125,75.530271210453
75.1927345114918,75.1552734375,75.6289334847715
75.2969841318987,75.2236328125,75.7281158399011
75.4017940964895,75.3427734375,75.8278313025434
75.5071784797856,75.3798828125,75.9280932630992
75.6131517550993,75.6171875,76.0289154913758
75.7197288119068,75.765625,76.1303121531161
75.8269249741418,76.06640625,76.2322978274026
75.9347560194686,76.083984375,76.3348875249944
76.0432381996015,76.25,76.4380967076579
76.1523882617385,76.439453125,76.5419413085594
76.2622234711869,76.5556640625,76.6464377537908
76.3727616352616,76.61328125,76.7516029851062
76.4840211285449,76.7392578125,76.8574544839538
76.5960209196025,76.7939453125,76.9640102968936
76.708780599261,77.0712890625,77.0712890625
76.8223204105568,77.0966796875,77.1793100398555
76.9366612804806,77.59765625,77.2880931387516
77.0518248536475,77.8857421875,77.397658951723
77.1678335280385,78.224609375,77.5080287880509
77.2847104929675,78.28125,77.6192247098856
77.4024797694472,78.5439453125,77.7312695706493
77.5211662531362,78.5517578125,77.8441870558966
77.640795760074,78.5810546875,77.9580017268256
77.7613950754222,78.6337890625,78.0727390666506
77.8829920054576,79.009765625,78.1884255300676
78.0056154330805,79.0166015625,78.3050885960647
78.1292953771326,79.037109375,78.4227568243566
78.2540630558423,79.189453125,78.5414599157461
78.3799509547519,79.744140625,78.6612287767495
78.5069928995139,79.8251953125,78.7820955888546
78.6352241339845,79.8828125,78.904093882818
78.7646814040867,79.9619140625,79.0272586184523
78.8954030479671,80.0498046875,79.1516262704001
79.0274290930232,80.2666015625,79.2772349204461
79.1608013604469,80.302734375,79.4041243569777
79.2955635779941,80.587890625,79.532336182274
79.4317615017778,80.96875,79.661913928379
79.5694430479695,81.05859375,79.7929031824011
79.7086584353977,81.0791015625,79.9253517221801
79.8494603401497,81.14453125,80.0593096633747
79.9919040634184,81.251953125,80.1948296191508
80.1360477139861,81.3134765625,80.3319668737948
80.2819524069131,81.658203125,80.4707795717451
80.4296824801993,81.783203125,80.6113289237216
80.5793057314146,81.78515625,80.7536794318555
80.7308936765637,81.9736328125,80.8978991359701
80.8845218337491,82.1162109375,81.0440598834567
81.0402700345583,82.2509765625,81.1922376255258
81.1982227665057,82.3935546875,81.342512743004
81.3584695503425,82.5048828125,81.4949704053038
81.5211053566046,82.5283203125,81.6497009667247
81.6862310664253,82.66015625,81.806800404867
81.8539539824092,82.7734375,81.9663708066733
82.0243883962696,82.9052734375,82.1285209084754
82.1976562210117,82.9892578125,82.2933666974483
82.3738876967162,83.013671875,82.4610320830882
82.553222180503,83.083984375,82.6316496487782
82.7358090330801,83.083984375,82.8053614952446
82.9218086164733,83.087890625,82.98232018979
83.1113934201833,83.0927734375,83.1626898377115
83.3047493362315,83.263671875,83.3466472953698
83.5020771074754,83.462890625,83.5343835481068
83.7035939783796,83.6904296875,83.7261052807771
83.9095355833503,84.181640625,83.9220366742963
84.1201581150787,84.3193359375,84.1224214685876
84.3357408244931,84.51171875,84.3275253410188
84.5565889153977,84.521484375,84.5376386603412
84.7830369113902,84.76171875,84.7530796899512
85.0154525911066,84.9150390625,84.9741983318546
85.2542416115166,85.02734375,85.2013805252374
85.4998529695933,85.455078125,85.4350534426596
85.7527854925848,85.787109375,85.675691664854
86.0135955996345,86.34375,85.9238245650778
86.2829066473208,86.7119140625,86.1800452003923
86.5614202655027,87.3017578125,86.4450210965071
86.8499302173993,87.31640625,86.7195074341623
87.1493394933963,87.404296875,87.0043633120555
87.4606815930616,87.8466796875,87.3005719944015
87.785147296833,88.3447265625,87.609266381328
88.1241187283243,88.6162109375,87.9317614155137
88.4792132401591,88.6416015625,88.2695958348613
88.8523407502644,88.7802734375,88.6245867218443
89.2457798269543,88.8515625,88.9989018903199
89.6622804378911,89.1875,89.3951576401671
90.105205489263,89.3095703125,89.816553416665
90.5787302739149,89.3662109375,90.2670615640395
91.0881309799346,89.587890625,90.751701810503
91.6402149917013,90.1376953125,91.2769506536421
92.243986339642,90.466796875,91.8513744646335
92.9117206595687,90.69921875,92.4866521969908
93.6607972097797,90.96875,93.1993183547409
94.5170392128658,93.4560546875,94.0139409701087
95.5213650248866,93.69140625,94.9694494790594
96.7447263478817,94.58203125,96.1333468315442
98.3281468298702,95.7509765625,97.6398019337412
100.626702007825,95.826171875,99.8266311524482
105.215552116371,99.794921875,104.192430848657


==> Figures/Fitting_Plots/data/1450_cdf.csv <==
x,y
144.5537109375,0.00269429910697268
145.439975931187,0.00297361347987662
146.326240924874,0.00328178871432452
147.212505918561,0.00362178616833879
148.098770912247,0.00399686653799029
148.985035905934,0.00441061912970672
149.871300899621,0.00486699377935118
150.757565893308,0.00537033560927555
151.643830886995,0.00592542281701529
152.530095880682,0.00653750768852124
153.416360874369,0.00721236102382716
154.302625868056,0.00795632015262386
155.188890861742,0.00877634069990071
156.075155855429,0.00968005223588578
156.961420849116,0.0106758179079064
157.847685842803,0.0117727981020729
158.73395083649,0.0129810181170301
159.620215830177,0.0143114397471422
160.506480823864,0.0157760365646414
161.392745817551,0.0173878725552467
162.279010811237,0.0191611835948538
163.165275804924,0.0211114610510009
164.051540798611,0.0232555365464644
164.937805792298,0.0256116666279343
165.824070785985,0.0281996157347163
166.710335779672,0.0310407354557229
167.596600773359,0.0341580375935202
168.482865767045,0.0375762580194035
169.369130760732,0.0413219077034488
170.255395754419,0.0454233066419904
171.141660748106,0.0499105956908563
172.027925741793,0.0548157205616171
172.91419073548,0.060172381474419
173.800455729167,0.0660159412198815
174.686720722854,0.0723832837122101
175.57298571654,0.0793126145792667
176.459250710227,0.0868431950124864
177.345515703914,0.0950150000869326
178.231780697601,0.103868293172237
179.118045691288,0.11344310901449
180.004310684975,0.123778639709948
180.890575678662,0.134912520243326
181.776840672348,0.146880013638849
182.663105666035,0.159713100147521
183.549370659722,0.17343948028648
184.435635653409,0.188081507888486
185.321900647096,0.203655076432728
186.208165640783,0.220168489500161
187.09443063447,0.237621353767649
187.980695628157,0.256003539919312
188.866960621843,0.2752942624805
189.75322561553,0.295461333063768
190.639490609217,0.316460642051209
191.525755602904,0.338235920618858
192.412020596591,0.360718827749468
193.298285590278,0.383829395327611
194.184550583965,0.407476848844677
195.070815577652,0.431560802424379
195.957080571338,0.455972806049491
196.843345565025,0.480598201654527
197.729610558712,0.50531822500316
198.615875552399,0.530012273862906
199.502140546086,0.554560251563285
200.388405539773,0.578844889761002
201.27467053346,0.602753955692364
202.160935527146,0.626182257214725
203.047200520833,0.649033372683549
203.93346551452,0.671221050774384
204.819730508207,0.692670245971092
205.705995501894,0.713317776710149
206.592260495581,0.733112613314416
207.478525489268,0.75201582039369
208.364790482955,0.770000192293911
209.251055476641,0.787049629889947
210.137320470328,0.803158312454504
211.023585464015,0.81832971980767
211.909850457702,0.832575558053395
212.796115451389,0.845914637702592
213.682380445076,0.858371746684679
214.568645438763,0.869976553441142
215.454910432449,0.880762567657233
216.341175426136,0.890766178765755
217.227440419823,0.900025785545282
218.11370541351,0.908581024186725
218.999970407197,0.91647209724449
219.886235400884,0.923739201949417
220.772500394571,0.930422053394454
221.658765388258,0.936559496016124
222.545030381944,0.94218919546354
223.431295375631,0.947347402239472
224.317560369318,0.952068778284273
225.203825363005,0.956386277832431
226.090090356692,0.960331074297082
226.976355350379,0.96393252554059
227.862620344066,0.967218170596906
228.748885337753,0.97021375166731
229.635150331439,0.972943255973034
230.521415325126,0.975428972785876
231.407680318813,0.977691561650893
232.2939453125,0.979750128451035


==> Figures/Fitting_Plots/data/1450_ecdf.csv <==
x,y
144.5537109375,0
144.5537109375,0.00303030303030305
144.8974609375,0.0060606060606061
145.716796875,0.00909090909090915
146.7470703125,0.0121212121212122
146.9833984375,0.0151515151515152
151.4140625,0.0181818181818183
152.1025390625,0.0212121212121213
155.03515625,0.0242424242424244
155.21484375,0.0272727272727273
155.6513671875,0.0303030303030304
155.8173828125,0.0333333333333334
158.3330078125,0.0363636363636365
158.611328125,0.0393939393939395
159.85546875,0.0424242424242426
161.09765625,0.0454545454545456
161.322265625,0.0484848484848487
161.3662109375,0.0515151515151517
163.1240234375,0.0545454545454548
164.5830078125,0.0575757575757578
164.9404296875,0.0606060606060609
165.0341796875,0.0636363636363638
165.9384765625,0.0666666666666668
166.23828125,0.0696969696969698
168.2841796875,0.0727272727272729
168.3134765625,0.0757575757575759
169.4853515625,0.0787878787878789
170.0517578125,0.0818181818181819
171.6181640625,0.084848484848485
171.755859375,0.087878787878788
173.4541015625,0.0909090909090911
173.6572265625,0.0939393939393941
173.71875,0.0969696969696972
173.8115234375,0.1
174.5625,0.103030303030303
175.3935546875,0.106060606060606
175.91796875,0.109090909090909
176.4658203125,0.112121212121212
177.4208984375,0.115151515151515
178.78125,0.118181818181818
178.943359375,0.121212121212121
179.8447265625,0.124242424242424
180.5537109375,0.127272727272728
180.5810546875,0.130303030303031
181.125,0.133333333333334
181.9736328125,0.136363636363637
182.1865234375,0.13939393939394
182.671875,0.142424242424243
182.9609375,0.145454545454546
183.23828125,0.148484848484849
183.2998046875,0.151515151515152
183.41796875,0.154545454545455
183.8623046875,0.157575757575758
184.3525390625,0.160606060606061
184.4296875,0.163636363636364
184.6337890625,0.166666666666667
184.9990234375,0.16969696969697
185.9052734375,0.172727272727273
186.2158203125,0.175757575757576
186.3037109375,0.178787878787879
186.478515625,0.181818181818182
186.5634765625,0.184848484848485
186.779296875,0.187878787878788
186.8232421875,0.190909090909091
186.9482421875,0.193939393939394
186.9599609375,0.196969696969697
187.0341796875,0.2
187.0615234375,0.203030303030303
187.3916015625,0.206060606060606
187.470703125,0.209090909090909
187.5078125,0.212121212121212
187.7548828125,0.215151515151515
187.8408203125,0.218181818181818
187.84765625,0.221212121212122
187.990234375,0.224242424242425
188.107421875,0.227272727272728
188.1552734375,0.230303030303031
188.1796875,0.233333333333334
188.2412109375,0.236363636363637
188.2880859375,0.23939393939394
188.2958984375,0.242424242424243
188.591796875,0.245454545454546
188.6728515625,0.248484848484849
188.6953125,0.251515151515152
188.9697265625,0.254545454545455
189.0400390625,0.257575757575758
189.1884765625,0.260606060606061
189.4423828125,0.263636363636364
189.4814453125,0.266666666666667
189.515625,0.26969696969697
189.521484375,0.272727272727273
189.6171875,0.275757575757576
189.8056640625,0.278787878787879
189.8828125,0.281818181818182
189.9794921875,0.284848484848485
190.2470703125,0.287878787878788
190.29296875,0.290909090909091
190.5498046875,0.293939393939394
190.666015625,0.296969696969698
190.9091796875,0.300000000000001
191.0341796875,0.303030303030304
191.134765625,0.306060606060607
191.2705078125,0.30909090909091
191.3740234375,0.312121212121213
191.4716796875,0.315151515151516
191.6298828125,0.318181818181819
191.751953125,0.321212121212122
191.875,0.324242424242425
192.013671875,0.327272727272728
192.107421875,0.330303030303031
192.12109375,0.333333333333334
192.2314453125,0.336363636363637
192.2783203125,0.33939393939394
192.2998046875,0.342424242424243
192.35546875,0.345454545454546
192.3916015625,0.348484848484849
192.484375,0.351515151515152
192.490234375,0.354545454545455
192.5185546875,0.357575757575758
192.6845703125,0.360606060606061
192.6875,0.363636363636364
192.7822265625,0.366666666666667
193.2783203125,0.369696969696971
193.5068359375,0.372727272727274
193.5458984375,0.375757575757577
193.6552734375,0.37878787878788
193.8349609375,0.381818181818183
193.978515625,0.384848484848486
194.0126953125,0.387878787878789
194.0517578125,0.390909090909092
194.1201171875,0.393939393939395
194.2177734375,0.396969696969698
194.3369140625,0.400000000000001
194.408203125,0.403030303030304
194.4423828125,0.406060606060607
194.4462890625,0.40909090909091
194.4560546875,0.412121212121213
194.466796875,0.415151515151516
194.5390625,0.418181818181819
194.544921875,0.421212121212122
194.6025390625,0.424242424242425
194.6240234375,0.427272727272728
194.8427734375,0.430303030303032
194.8984375,0.433333333333335
194.9140625,0.436363636363638
195.1396484375,0.439393939393941
195.2119140625,0.442424242424244
195.267578125,0.445454545454547
195.3125,0.44848484848485
195.330078125,0.451515151515153
195.36328125,0.454545454545456
195.37890625,0.457575757575759
195.5498046875,0.460606060606062
195.9140625,0.463636363636365
195.94140625,0.466666666666668
195.990234375,0.469696969696971
196.0341796875,0.472727272727274
196.3310546875,0.475757575757577
196.3369140625,0.47878787878788
196.421875,0.481818181818183
196.46484375,0.484848484848486
196.673828125,0.487878787878789
196.7080078125,0.490909090909092
196.80078125,0.493939393939395
196.8984375,0.496969696969698
196.90234375,0.500000000000001
197.0546875,0.503030303030304
197.2265625,0.506060606060607
197.2392578125,0.50909090909091
197.3388671875,0.512121212121214
197.44921875,0.515151515151517
197.4658203125,0.51818181818182
197.64453125,0.521212121212123
197.693359375,0.524242424242426
197.75,0.527272727272729
197.77734375,0.530303030303032
197.873046875,0.533333333333335
197.9033203125,0.539393939393941
197.9482421875,0.542424242424244
197.9638671875,0.545454545454547
198.0537109375,0.54848484848485
198.185546875,0.551515151515153
198.248046875,0.554545454545456
198.375,0.557575757575759
198.498046875,0.560606060606062
198.619140625,0.563636363636365
199.0556640625,0.566666666666668
199.1826171875,0.569696969696971
199.376953125,0.572727272727274
199.6376953125,0.575757575757577
199.8447265625,0.57878787878788
199.87109375,0.581818181818183
200.45703125,0.584848484848486
200.5078125,0.587878787878789
200.58203125,0.590909090909092
200.75390625,0.593939393939395
200.8857421875,0.596969696969698
200.91796875,0.600000000000001
201.0673828125,0.603030303030304
201.404296875,0.606060606060607
201.4208984375,0.60909090909091
201.6259765625,0.612121212121213
201.6484375,0.615151515151516
201.7001953125,0.618181818181819
201.70703125,0.621212121212122
201.7724609375,0.624242424242425
201.7744140625,0.627272727272728
201.923828125,0.630303030303031
201.953125,0.633333333333334
202.0517578125,0.636363636363637
202.45703125,0.63939393939394
202.5654296875,0.642424242424243
202.736328125,0.645454545454546
202.8623046875,0.648484848484849
202.978515625,0.651515151515152
203.08203125,0.654545454545455
203.3515625,0.657575757575758
203.3876953125,0.660606060606062
203.412109375,0.663636363636364
203.435546875,0.666666666666668
203.5888671875,0.669696969696971
203.69921875,0.672727272727274
203.736328125,0.675757575757577
204.720703125,0.67878787878788
204.9365234375,0.681818181818183
205.033203125,0.684848484848486
205.130859375,0.687878787878789
205.4013671875,0.690909090909092
205.4423828125,0.693939393939395
205.60546875,0.700000000000001
205.650390625,0.703030303030304
205.70703125,0.706060606060607
205.853515625,0.70909090909091
206.0693359375,0.712121212121213
206.4482421875,0.715151515151516
206.4951171875,0.718181818181819
206.919921875,0.721212121212122
207.154296875,0.724242424242425
207.1826171875,0.727272727272728
207.466796875,0.730303030303031
207.6474609375,0.733333333333334
207.849609375,0.736363636363637
207.9677734375,0.73939393939394
208.01171875,0.742424242424243
208.15625,0.745454545454546
208.255859375,0.748484848484849
208.28125,0.751515151515152
208.3134765625,0.754545454545455
208.4951171875,0.757575757575758
208.50390625,0.760606060606061
208.6103515625,0.763636363636364
208.6689453125,0.766666666666667
208.6796875,0.76969696969697
208.7578125,0.772727272727273
208.884765625,0.775757575757576
208.935546875,0.778787878787879
209.240234375,0.781818181818182
209.5458984375,0.784848484848485
209.576171875,0.787878787878788
209.666015625,0.790909090909091
209.693359375,0.793939393939394
209.7333984375,0.796969696969697
209.78515625,0.8
210.1328125,0.803030303030303
210.1953125,0.806060606060606
210.3740234375,0.809090909090909
210.3759765625,0.815151515151515
210.4228515625,0.818181818181818
210.5107421875,0.821212121212122
210.71875,0.824242424242424
210.7275390625,0.827272727272727
211.3505859375,0.830303030303031
211.6708984375,0.833333333333333
211.7734375,0.836363636363637
211.9736328125,0.83939393939394
212.4375,0.842424242424243
212.5888671875,0.845454545454546
212.8466796875,0.848484848484849
213.3125,0.851515151515152
213.521484375,0.854545454545455
213.7255859375,0.857575757575758
213.8271484375,0.860606060606061
213.8544921875,0.863636363636364
214.0185546875,0.866666666666667
214.12890625,0.86969696969697
214.6669921875,0.872727272727273
214.9853515625,0.875757575757576
214.9873046875,0.878787878787879
214.9892578125,0.881818181818182
215.0205078125,0.884848484848485
215.041015625,0.887878787878788
215.18359375,0.890909090909091
215.283203125,0.893939393939394
216.296875,0.896969696969697
216.4033203125,0.9
216.974609375,0.903030303030303
217.150390625,0.906060606060606
217.6923828125,0.909090909090909
218.1103515625,0.912121212121212
218.2685546875,0.915151515151515
218.615234375,0.918181818181818
218.7060546875,0.921212121212121
218.755859375,0.924242424242424
218.7685546875,0.927272727272727
218.9892578125,0.93030303030303
219.12109375,0.933333333333333
219.1826171875,0.936363636363636
219.4375,0.939393939393939
219.4423828125,0.942424242424242
219.5947265625,0.945454545454545
219.833984375,0.948484848484848
220.0537109375,0.951515151515152
220.4853515625,0.954545454545455
221.421875,0.957575757575758
221.5400390625,0.960606060606061
221.666015625,0.963636363636364
222.1923828125,0.966666666666667
222.2041015625,0.96969696969697
222.3828125,0.972727272727273
222.3955078125,0.975757575757576
223.7509765625,0.978787878787879
223.9287109375,0.981818181818182
224.5654296875,0.984848484848485
224.88671875,0.987878787878788
224.900390625,0.990909090909091
226.416015625,0.993939393939394
228.7978515625,0.996969696969697
232.2939453125,1


==> Figures/Fitting_Plots/data/1450_hist.csv <==
x,y
146.25,0.00336700336700337
150.75,0.00134680134680135
155.25,0.00269360269360269
159.75,0.00404040404040404
164.25,0.00404040404040404
168.75,0.00269360269360269
173.25,0.00538720538720539
177.75,0.00404040404040404
182.25,0.00875420875420875
186.75,0.0202020202020202
191.25,0.0255892255892256
195.75,0.0390572390572391
200.25,0.0208754208754209
204.75,0.0181818181818182
209.25,0.0242424242424242
213.75,0.0141414141414141
218.25,0.0134680134680135
222.75,0.00808080808080808
227.25,0.00134680134680135
231.75,0.000673400673400673


==> Figures/Fitting_Plots/data/1450_pdf.csv <==
x,y
144.5537109375,0.000299912180801368
144.8974609375,0.00031157696227672
145.716796875,0.000341231093783591
146.7470703125,0.000382529561196859
146.9833984375,0.000392681836514496
151.4140625,0.000640989558603175
152.1025390625,0.000691549337966593
155.03515625,0.000954734846095857
155.21484375,0.00097373558960507
155.6513671875,0.00102145500351291
155.8173828125,0.00104019930166025
158.3330078125,0.00136902929094196
158.611328125,0.00141111882409274
159.85546875,0.00161516132660319
161.09765625,0.00184728545539601
161.322265625,0.00189256364726109
161.3662109375,0.00190154667892092
163.1240234375,0.00229644540308549
164.5830078125,0.0026825991541595
164.9404296875,0.0027861890753628
165.0341796875,0.00281397956130898
165.9384765625,0.00309578778047476
166.23828125,0.00319492208892467
168.2841796875,0.00395443979908568
168.3134765625,0.0039664360298182
169.4853515625,0.00447443598875006
170.0517578125,0.00474051598900758
171.6181640625,0.00555149769614708
171.755859375,0.00562832106265514
173.4541015625,0.00665420831768638
173.6572265625,0.00678696052086766
173.71875,0.00682760545523903
173.8115234375,0.00688928093699401
174.5625,0.00740579262876511
175.3935546875,0.00801389827199444
175.91796875,0.00841776587309865
176.4658203125,0.00885654372902328
177.4208984375,0.00966296892303042
178.78125,0.0109023972810323
178.943359375,0.0110571128842628
179.8447265625,0.0119438424167246
180.5537109375,0.0126717980041602
180.5810546875,0.0127003901906305
181.125,0.013276836289895
181.9736328125,0.0142037621616941
182.1865234375,0.0144411854804585
182.671875,0.0149891626178126
182.9609375,0.0153196429637383
183.23828125,0.0156393725197592
183.2998046875,0.0157106291891338
183.41796875,0.015847808221508
183.8623046875,0.01636715821248
184.3525390625,0.0169457201081864
184.4296875,0.017037215948779
184.6337890625,0.0172797720292369
184.9990234375,0.0177153382502372
185.9052734375,0.0188007054326068
186.2158203125,0.0191727118997761
186.3037109375,0.0192778888925252
186.478515625,0.0194868633018597
186.5634765625,0.0195883098474482
186.779296875,0.019845564166584
186.8232421875,0.0198978574296973
186.9482421875,0.0200464156009948
186.9599609375,0.0200603279152231
187.0341796875,0.0201483756382884
187.0615234375,0.0201807856807188
187.3916015625,0.0205706593151859
187.470703125,0.0206636756400361
187.5078125,0.0207072519606338
187.7548828125,0.0209963095354363
187.8408203125,0.0210963836139704
187.84765625,0.0211043330325151
187.990234375,0.0212697496629767
188.107421875,0.0214051326081706
188.1552734375,0.021460257034777
188.1796875,0.0214883456394669
188.2412109375,0.0215590185201658
188.2880859375,0.0216127563070634
188.2958984375,0.0216217033495416
188.591796875,0.0219585262740092
188.6728515625,0.0220500582385135
188.6953125,0.0220753637696314
188.9697265625,0.0223823738807196
189.0400390625,0.0224603677392396
189.1884765625,0.0226240710491136
189.4423828125,0.0229009422038389
189.4814453125,0.0229431686108682
189.515625,0.0229800332753858
189.521484375,0.0229863450514613
189.6171875,0.023089106547756
189.8056640625,0.0232896094730438
189.8828125,0.0233709390884945
189.9794921875,0.0234722302638069
190.2470703125,0.0237487859665597
190.29296875,0.0237956460519035
190.5498046875,0.0240545917600483
190.666015625,0.0241698735613049
190.9091796875,0.0244071197007672
191.0341796875,0.0245269121050644
191.134765625,0.0246222053130407
191.2705078125,0.0247492091256136
191.3740234375,0.0248448019151448
191.4716796875,0.0249339639410264
191.6298828125,0.0250762589563042
191.751953125,0.0251841986343352
191.875,0.025291327749636
192.013671875,0.0254100029926206
192.107421875,0.0254889750613263
192.12109375,0.0255004058563854
192.2314453125,0.0255918586048796
192.2783203125,0.0256302657711104
192.2998046875,0.0256477805860699
192.35546875,0.0256928996088746
192.3916015625,0.0257219852569804
192.484375,0.0257959293079072
192.490234375,0.0258005636958453
192.5185546875,0.0258229029795023
192.6845703125,0.0259518303038995
192.6875,0.0259540741124899
192.7822265625,0.0260260304889879
193.2783203125,0.0263835868136219
193.5068359375,0.0265370246055265
193.5458984375,0.0265625213954327
193.6552734375,0.0266327601088802
193.8349609375,0.0267444238121265
193.978515625,0.0268302541293991
194.0126953125,0.0268502424111268
194.0517578125,0.0268728739760749
194.1201171875,0.0269119322480219
194.2177734375,0.026966514755893
194.3369140625,0.0270311535094505
194.408203125,0.0270687965037653
194.4423828125,0.0270865681626606
194.4462890625,0.0270885877706613
194.4560546875,0.0270936265119995
194.466796875,0.0270991521566612
194.5390625,0.0271358614373585
194.544921875,0.0271388024328791
194.6025390625,0.0271674381369511
194.6240234375,0.0271779835662873
194.8427734375,0.027281234150717
194.8984375,0.0273063013586711
194.9140625,0.0273132492017772
195.1396484375,0.0274092037511531
195.2119140625,0.0274382082462155
195.267578125,0.0274599716577797
195.3125,0.0274771671873735
195.330078125,0.0274838062129839
195.36328125,0.0274962087440561
195.37890625,0.0275019827765579
195.5498046875,0.0275625165442358
195.9140625,0.027675370904354
195.94140625,0.0276829465998422
195.990234375,0.0276961614762695
196.0341796875,0.0277077110604691
196.3310546875,0.0277771615579219
196.3369140625,0.0277783813930645
196.421875,0.0277954099165215
196.46484375,0.0278035519091899
196.673828125,0.0278386348016433
196.7080078125,0.0278436580445009
196.80078125,0.0278562773966473
196.8984375,0.0278679557289763
196.90234375,0.0278683885786619
197.0546875,0.0278832099832921
197.2265625,0.0278951028540981
197.2392578125,0.0278957780163303
197.3388671875,0.0279001041776158
197.44921875,0.0279028843759176
197.4658203125,0.0279031195103474
197.64453125,0.0279026174104485
197.693359375,0.0279015147694766
197.75,0.0278997167194693
197.77734375,0.0278986492261329
197.873046875,0.0278938904978209
197.9033203125,0.0278920541613484
197.9033203125,0.0278920541613484
197.9482421875,0.0278890362195675
197.9638671875,0.0278879044490445
198.0537109375,0.0278805753684744
198.185546875,0.0278672898365091
198.248046875,0.0278599410973213
198.375,0.0278429376869094
198.498046875,0.0278238073571392
198.619140625,0.0278024408175434
199.0556640625,0.0277046358862046
199.1826171875,0.0276701292507142
199.376953125,0.0276120670690026
199.6376953125,0.0275242914463713
199.8447265625,0.0274466270740449
199.87109375,0.0274362339181064
200.45703125,0.027176498849136
200.5078125,0.0271514333989084
200.58203125,0.0271140786498003
200.75390625,0.0270243127813567
200.8857421875,0.0269524035993181
200.91796875,0.0269344262291391
201.0673828125,0.0268490442727305
201.404296875,0.0266444404208997
201.4208984375,0.0266339328821272
201.6259765625,0.026500898827052
201.6484375,0.0264859678713711
201.7001953125,0.0264512934668842
201.70703125,0.0264466859373061
201.7724609375,0.0264022575613461
201.7744140625,0.0264009222443838
201.923828125,0.0262972200734412
201.953125,0.0262765298939915
202.0517578125,0.0262060233294854
202.45703125,0.0259028654256372
202.5654296875,0.0258182072976998
202.736328125,0.0256817684904786
202.8623046875,0.0255789118966719
202.978515625,0.0254823461402643
203.08203125,0.025394993502804
203.3515625,0.0251617907043079
203.3876953125,0.0251299096458062
203.412109375,0.0251082871442191
203.435546875,0.0250874681951817
203.5888671875,0.0249498122746101
203.69921875,0.0248491882151284
203.736328125,0.0248150643341477
204.720703125,0.0238610493645355
204.9365234375,0.0236403499591593
205.033203125,0.0235402678814913
205.130859375,0.0234384362725587
205.4013671875,0.0231526396420725
205.4423828125,0.0231088454523798
205.60546875,0.0229335641017914
205.60546875,0.0229335641017914
205.650390625,0.0228849685965969
205.70703125,0.0228235074432596
205.853515625,0.0226636050916552
206.0693359375,0.0224256234284825
206.4482421875,0.0220014587688513
206.4951171875,0.0219484637032998
206.919921875,0.021463509220451
207.154296875,0.0211926784382008
207.1826171875,0.0211598115639081
207.466796875,0.0208284698182581
207.6474609375,0.0206164927053221
207.849609375,0.0203782363155007
207.9677734375,0.0202384976741172
208.01171875,0.0201864482382917
208.15625,0.0200149796168865
208.255859375,0.0198965719414215
208.28125,0.0198663615630738
208.3134765625,0.0198280020446811
208.4951171875,0.0196114939078927
208.50390625,0.0196010058185909
208.6103515625,0.0194739062866051
208.6689453125,0.0194038870250096
208.6796875,0.0193910461854759
208.7578125,0.0192976239666292
208.884765625,0.0191456992698787
208.935546875,0.0190848961375379
209.240234375,0.0187198146406412
209.5458984375,0.0183534247726741
209.576171875,0.0183171456657569
209.666015625,0.0182094990640009
209.693359375,0.0181767442522726
209.7333984375,0.018128788919771
209.78515625,0.0180668116699645
210.1328125,0.0176510565914518
210.1953125,0.0175764417475332
210.3740234375,0.0173633611648688
210.3759765625,0.017361034822577
210.3759765625,0.017361034822577
210.4228515625,0.0173052193442307
210.5107421875,0.0172006553798702
210.71875,0.0169536995647478
210.7275390625,0.0169432818701558
211.3505859375,0.0162089643811416
211.6708984375,0.0158351993443555
211.7734375,0.015716168824638
211.9736328125,0.0154847060942401
212.4375,0.0149534944437199
212.5888671875,0.0147818100741505
212.8466796875,0.0144914028058153
213.3125,0.0139735003954315
213.521484375,0.0137441609106199
213.7255859375,0.0135220641548928
213.8271484375,0.0134122578759414
213.8544921875,0.0133827765444918
214.0185546875,0.0132066272151923
214.12890625,0.0130888668117963
214.6669921875,0.0125232140172071
214.9853515625,0.0121954463159996
214.9873046875,0.012193451704291
214.9892578125,0.0121914572922208
215.0205078125,0.0121595738738896
215.041015625,0.0121386782170735
215.18359375,0.0119940163456724
215.283203125,0.0118935908017325
216.296875,0.0109022984549058
216.4033203125,0.0108015116900724
216.974609375,0.0102715671357633
217.150390625,0.0101122580220444
217.6923828125,0.00963225763777487
218.1103515625,0.00927369595503018
218.2685546875,0.00914061878770723
218.615234375,0.00885406631442158
218.7060546875,0.00878014667897686
218.755859375,0.00873981237931845
218.7685546875,0.00872955399132187
218.9892578125,0.00855270123330614
219.12109375,0.00844839722762444
219.1826171875,0.00840006385581883
219.4375,0.00820213725096123
219.4423828125,0.00819838184060887
219.5947265625,0.0080818964548706
219.833984375,0.00790162034206625
220.0537109375,0.00773891627082084
220.4853515625,0.00742719170405457
221.421875,0.00678624844470753
221.5400390625,0.00670876088020098
221.666015625,0.00662697180021066
222.1923828125,0.00629430333950051
222.2041015625,0.00628706188908866
222.3828125,0.00617750970507061
222.3955078125,0.00616978993177625
223.7509765625,0.00539209496259143
223.9287109375,0.0052967683940692
224.5654296875,0.00496739252668969
224.88671875,0.00480821650106947
224.900390625,0.00480154544715945
226.416015625,0.00411172885164503
228.7978515625,0.00320900718094364
232.2939453125,0.00221440777597459


==> Figures/Fitting_Plots/data/1450_qqplot.csv <==
x,y,y_ref
139.385877762854,144.5537109375,140.630333187783
149.256041429917,144.8974609375,150.45039601427
153.860059211247,145.716796875,155.031043852744
156.902054913421,146.7470703125,158.057598418697
159.181169900347,146.9833984375,160.325144643394
161.006630864656,151.4140625,162.14133958823
162.530991503857,152.1025390625,163.657962589845
163.840830554771,155.03515625,164.961152912361
164.990044314951,155.21484375,166.104533276324
166.014472737793,155.6513671875,167.12376171193
166.939160918352,155.8173828125,168.043756185608
167.782301476281,158.3330078125,168.882616971478
168.55752682382,158.611328125,169.653907283808
169.275316471552,159.85546875,170.368053439303
169.943900127536,161.09765625,171.033243372113
170.569858944811,161.322265625,171.65602482942
171.158538436815,161.3662109375,172.241716190896
171.714339697178,163.1240234375,172.794696210266
172.240929578323,164.5830078125,173.318613127054
172.741395470732,164.9404296875,173.81653866018
173.218361331579,165.0341796875,174.291083447643
173.674076051647,165.9384765625,174.74448496488
174.110481715278,166.23828125,175.178675438234
174.529267005368,168.2841796875,175.595334978867
174.931909471492,168.3134765625,175.995933636328
175.319709336854,169.4853515625,176.381765033904
175.693816798576,170.0517578125,176.753973530327
176.055254268542,171.6181640625,177.113576347731
176.404934639898,171.755859375,177.461481745426
176.743676402101,173.4541015625,177.798504058226
177.072216235282,173.6572265625,178.125376226882
177.391219572123,173.71875,178.442760306346
177.70128950857,173.8115234375,178.751256331258
178.002974363793,174.5625,179.051409837524
178.296774127867,175.3935546875,179.343718277276
178.58314598798,175.91796875,179.628636517024
178.862509086789,176.4658203125,179.906581571862
179.135248637534,177.4208984375,180.177936699694
179.401719497495,178.78125,180.443054956544
179.662249283164,178.943359375,180.70226229593
179.917141095909,179.8447265625,180.955860280679
180.166675915147,180.5537109375,181.204128463961
180.411114706546,180.5810546875,181.447326486784
180.650700285025,181.125,181.685695931541
180.885658966011,181.9736328125,181.919461964885
181.116202033184,182.1865234375,182.148834798024
181.342527046666,182.671875,182.374010988264
181.564819012013,182.9609375,182.595174602076
181.783251427426,183.23828125,182.812498256988
181.997987224099,183.2998046875,183.026144057154
182.209179612519,183.41796875,183.236264435369
182.416972845798,183.8623046875,183.443002912516
182.621502909605,184.3525390625,183.646494784002
182.822898147009,184.4296875,183.84686774143
183.02127982548,184.6337890625,184.044242436716
183.216762652337,184.9990234375,184.238732994926
183.409455244188,185.9052734375,184.430447481331
183.599460555196,186.2158203125,184.619488327503
183.786876268439,186.3037109375,184.805952720678
183.971795154103,186.478515625,184.989932960143
184.154305397848,186.5634765625,185.171516783928
184.334490902257,186.779296875,185.350787668728
184.512431563998,186.8232421875,185.527825105657
184.688203528993,186.9482421875,185.70270485412
184.861879427665,186.9599609375,185.875499175869
185.033528592105,187.0341796875,186.046277051068
185.203217256799,187.0615234375,186.215104377994
185.371008744384,187.3916015625,186.382044157861
185.536963637766,187.470703125,186.547156666057
185.701139939777,187.5078125,186.710499610992
185.86359322144,187.7548828125,186.872128281611
186.024376759811,187.8408203125,187.032095684536
186.18354166626,187.84765625,187.190452671697
186.341137005985,187.990234375,187.347248059237
186.49720990946,188.107421875,187.502528738397
186.651805676477,188.1552734375,187.656339779027
186.804967873349,188.1796875,187.808724526297
186.956738423824,188.2412109375,187.959724691152
187.107157694188,188.2880859375,188.109380434979
187.256264572992,188.2958984375,188.257730448932
187.404096545821,188.591796875,188.404812028317
187.550689765455,188.6728515625,188.550661142405
187.69607911778,188.6953125,188.6953125
187.840298283733,188.9697265625,188.838799611077
187.983379797593,189.0400390625,188.981154844771
188.125355101847,189.1884765625,189.122409483965
188.266254598892,189.4423828125,189.262593776736
188.406107699779,189.4814453125,189.401736984844
188.544942870215,189.515625,189.539867429505
188.682787673989,189.521484375,189.677012534594
188.819668814011,189.6171875,189.813198867477
188.955612171113,189.8056640625,189.948452177617
189.090642840764,189.8828125,190.082797433096
189.224785167829,189.9794921875,190.216258855206
189.358062779496,190.2470703125,190.348859951206
189.490498616502,190.29296875,190.480623545381
189.622114962739,190.5498046875,190.611571808514
189.752933473364,190.666015625,190.74172628584
189.8829752015,190.9091796875,190.871107923615
190.012260623598,191.0341796875,190.999737094354
190.140809663567,191.134765625,191.127633620832
190.268641715724,191.2705078125,191.254816798919
190.395775666641,191.3740234375,191.38130541932
190.522229915963,191.4716796875,191.507117788285
190.648022396242,191.6298828125,191.632271747338
190.773170591852,191.751953125,191.756784692105
190.897691557041,191.875,191.880673590265
191.021601933157,192.013671875,192.003954998695
191.144917965109,192.107421875,192.126645079845
191.267655517096,192.12109375,192.248759617389
191.389830087647,192.2314453125,192.370314031184
191.511456824015,192.2783203125,192.491323391596
191.632550535946,192.2998046875,192.611802433197
191.753125708879,192.35546875,192.731765567899
191.873196516589,192.3916015625,192.85122689753
191.992776833308,192.484375,192.970200225896
192.111880245358,192.490234375,193.088699070356
192.230520062313,192.5185546875,193.206736672924
192.348709327721,192.6845703125,193.324326010941
192.466460829408,192.6875,193.44147980732
192.583787109382,192.7822265625,193.558210540407
192.700700473363,193.2783203125,193.674530453458
192.817212999952,193.5068359375,193.790451563763
192.933336549468,193.5458984375,193.905985671438
193.049082772457,193.6552734375,194.021144367891
193.164463117898,193.8349609375,194.135939043986
193.279488841123,193.978515625,194.250380897925
193.39417101146,194.0126953125,194.364480942846
193.508520519612,194.0517578125,194.478250014171
193.622548084793,194.1201171875,194.591698776704
193.736264261629,194.2177734375,194.704837731496
193.849679446836,194.3369140625,194.81767722249
193.962803885683,194.408203125,194.930227442947
194.075647678255,194.4423828125,195.042498441689
194.188220785534,194.4462890625,195.154500129132
194.300533035287,194.4560546875,195.266242283159
194.412594127788,194.466796875,195.377734554806
194.524413641383,194.5390625,195.488986473797
194.636001037888,194.544921875,195.600007453924
194.747365667857,194.6025390625,195.710806798275
194.858516775699,194.6240234375,195.821393704335
194.969463504671,194.8427734375,195.931777268949
195.080214901745,194.8984375,196.041966493168
195.19077992236,194.9140625,196.151970286973
195.301167435065,195.1396484375,196.261797473895
195.411386226051,195.2119140625,196.371456795529
195.521445003598,195.267578125,196.480956915949
195.631352402418,195.3125,196.59030642604
195.741116987919,195.330078125,196.699513847731
195.850747260387,195.36328125,196.80858763816
195.960251659091,195.37890625,196.917536193759
196.069638566318,195.5498046875,197.026367854266
196.178916311346,195.9140625,197.13509090668
196.288093174351,195.94140625,197.243713589147
196.397177390265,195.990234375,197.352244094799
196.506177152577,196.0341796875,197.460690575535
196.615100617091,196.3310546875,197.569061145759
196.723955905638,196.3369140625,197.677363886077
196.832751109756,196.421875,197.785606846953
196.94149429433,196.46484375,197.893798052336
197.050193501206,196.673828125,198.001945503252
197.158856752778,196.7080078125,198.110057181372
197.267492055555,196.80078125,198.218141052565
197.376107403707,196.8984375,198.326205070423
197.484710782603,196.90234375,198.43425717978
197.593310172333,197.0546875,198.54230532022
197.701913551229,197.2265625,198.650357429577
197.810528899381,197.2392578125,198.758421447435
197.919164202158,197.3388671875,198.866505318628
198.02782745373,197.44921875,198.974616996748
198.136526660606,197.4658203125,199.082764447664
198.24526984518,197.64453125,199.190955653047
198.354065049298,197.693359375,199.299198613923
198.462920337845,197.75,199.407501354241
198.571843802359,197.77734375,199.515871924465
198.680843564671,197.873046875,199.624318405201
198.789927780585,197.9033203125,199.732848910853
198.89910464359,197.9033203125,199.84147159332
199.008382388618,197.9482421875,199.950194645734
199.117769295845,197.9638671875,200.059026306241
199.227273694549,198.0537109375,200.16797486184
199.336903967017,198.185546875,200.277048652269
199.446668552518,198.248046875,200.38625607396
199.556575951338,198.375,200.495605584051
199.666634728885,198.498046875,200.605105704471
199.776853519871,198.619140625,200.714765026105
199.887241032576,199.0556640625,200.824592213027
199.997806053191,199.1826171875,200.934596006832
200.108557450265,199.376953125,201.044785231051
200.219504179237,199.6376953125,201.155168795665
200.330655287079,199.8447265625,201.265755701725
200.442019917048,199.87109375,201.376555046076
200.553607313553,200.45703125,201.487576026203
200.665426827148,200.5078125,201.598827945194
200.777487919649,200.58203125,201.710320216841
200.889800169402,200.75390625,201.822062370868
201.002373276681,200.8857421875,201.934064058311
201.115217069253,200.91796875,202.046335057053
201.2283415081,201.0673828125,202.15888527751
201.341756693307,201.404296875,202.271724768504
201.455472870143,201.4208984375,202.384863723296
201.569500435324,201.6259765625,202.498312485829
201.683849943476,201.6484375,202.612081557154
201.798532113813,201.7001953125,202.726181602075
201.913557837038,201.70703125,202.840623456014
202.028938182479,201.7724609375,202.955418132109
202.144684405468,201.7744140625,203.070576828562
202.260807954984,201.923828125,203.186110936237
202.377320481573,201.953125,203.302032046542
202.494233845554,202.0517578125,203.418351959593
202.611560125528,202.45703125,203.53508269268
202.729311627215,202.5654296875,203.652236489059
202.847500892623,202.736328125,203.769825827076
202.966140709578,202.8623046875,203.887863429644
203.085244121628,202.978515625,204.006362274104
203.204824438347,203.08203125,204.12533560247
203.324895246057,203.3515625,204.244796932101
203.44547041899,203.3876953125,204.364760066803
203.566564130921,203.412109375,204.485239108404
203.688190867289,203.435546875,204.606248468816
203.81036543784,203.5888671875,204.727802882611
203.933102989827,203.69921875,204.849917420154
204.056419021779,203.736328125,204.972607501305
204.180329397895,204.720703125,205.095888909735
204.304850363084,204.9365234375,205.219777807895
204.429998558694,205.033203125,205.344290752662
204.555791038973,205.130859375,205.469444711715
204.682245288295,205.4013671875,205.595257080679
204.809379239212,205.4423828125,205.721745701081
204.937211291369,205.60546875,205.848928879168
205.065760331338,205.60546875,205.976825405646
205.195045753436,205.650390625,206.105454576385
205.325087481572,205.70703125,206.23483621416
205.455905992197,205.853515625,206.364990691486
205.587522338434,206.0693359375,206.495938954619
205.71995817544,206.4482421875,206.627702548794
205.853235787107,206.4951171875,206.760303644793
205.987378114172,206.919921875,206.893765066903
206.122408783823,207.154296875,207.028110322383
206.258352140925,207.1826171875,207.163363632522
206.395233280947,207.466796875,207.299549965406
206.533078084721,207.6474609375,207.436695070495
206.671913255157,207.849609375,207.574825515156
206.811766356044,207.9677734375,207.713968723264
206.952665853089,208.01171875,207.854153016035
207.094641157343,208.15625,207.995407655229
207.237722671203,208.255859375,208.137762888923
207.381941837156,208.28125,208.28125
207.527331189481,208.3134765625,208.425901357595
207.673924409115,208.4951171875,208.571750471683
207.821756381944,208.50390625,208.718832051068
207.970863260748,208.6103515625,208.867182065021
208.121282531112,208.6689453125,209.016837808848
208.273053081587,208.6796875,209.167837973703
208.426215278459,208.7578125,209.320222720973
208.580811045476,208.884765625,209.474033761603
208.736883948951,208.935546875,209.629314440763
208.894479288676,209.240234375,209.786109828303
209.053644195125,209.5458984375,209.944466815464
209.214427733496,209.576171875,210.104434218389
209.376881015159,209.666015625,210.266062889008
209.54105731717,209.693359375,210.429405833943
209.707012210552,209.7333984375,210.594518342139
209.874803698137,209.78515625,210.761458122006
210.044492362831,210.1328125,210.930285448932
210.216141527271,210.1953125,211.101063324131
210.389817425943,210.3740234375,211.27385764588
210.565589390938,210.3759765625,211.448737394343
210.743530052679,210.3759765625,211.625774831272
210.923715557088,210.4228515625,211.805045716072
211.106225800833,210.5107421875,211.986629539857
211.291144686497,210.71875,212.170609779322
211.47856039974,210.7275390625,212.357074172497
211.668565710748,211.3505859375,212.546115018669
211.861258302599,211.6708984375,212.737829505074
212.056741129456,211.7734375,212.932320063284
212.255122807927,211.9736328125,213.12969475857
212.456518045331,212.4375,213.330067715998
212.661048109138,212.5888671875,213.533559587484
212.868841342417,212.8466796875,213.740298064631
213.080033730837,213.3125,213.950418442846
213.29476952751,213.521484375,214.164064243012
213.513201942923,213.7255859375,214.381387897924
213.73549390827,213.8271484375,214.602551511736
213.961818921752,213.8544921875,214.827727701976
214.192361988925,214.0185546875,215.057100535115
214.427320669911,214.12890625,215.290866568459
214.66690624839,214.6669921875,215.529236013216
214.911345039789,214.9853515625,215.772434036039
215.160879859027,214.9873046875,216.020702219321
215.415771671772,214.9892578125,216.27430020407
215.676301457441,215.0205078125,216.533507543455
215.942772317402,215.041015625,216.798625800306
216.215511868147,215.18359375,217.069980928138
216.494874966956,215.283203125,217.347925982976
216.781246827069,216.296875,217.632844222724
217.075046591143,216.4033203125,217.925152662476
217.376731446366,216.974609375,218.225306168742
217.686801382813,217.150390625,218.533802193654
218.005804719653,217.6923828125,218.851186273118
218.334344552835,218.1103515625,219.178058441774
218.673086315038,218.2685546875,219.515080754574
219.022766686394,218.615234375,219.862986152269
219.38420415636,218.7060546875,220.222588969673
219.758311618082,218.755859375,220.594797466096
220.146111483445,218.7685546875,220.980628863672
220.548753949568,218.9892578125,221.381227521133
220.967539239658,219.12109375,221.797887061766
221.403944903289,219.1826171875,222.23207753512
221.859659623357,219.4375,222.685479052357
222.336625484204,219.4423828125,223.16002383982
222.837091376613,219.5947265625,223.657949372946
223.363681257758,219.833984375,224.181866289734
223.919482518121,220.0537109375,224.734846309104
224.508162010125,220.4853515625,225.32053767058
225.1341208274,221.421875,225.943319127887
225.802704483384,221.5400390625,226.608509060697
226.520494131116,221.666015625,227.322655216192
227.295719478655,222.1923828125,228.093945528522
228.138860036584,222.2041015625,228.932806314392
229.063548217143,222.3828125,229.85280078807
230.087976639985,222.3955078125,230.872029223675
231.237190400165,223.7509765625,232.015409587639
232.547029451079,223.9287109375,233.318599910155
234.07139009028,224.5654296875,234.83522291177
235.896851054589,224.88671875,236.651417856606
238.175966041515,224.900390625,238.918964081303
241.217961743689,226.416015625,241.945518647256
245.821979525019,228.7978515625,246.52616648573
255.692143192082,232.2939453125,256.346229312217


==> Figures/Fitting_Plots/data/1451_cdf.csv <==
x,y
7.416015625,0.0027106215687025
8.89535984848485,0.00287838662775502
10.3747040719697,0.00305895764350022
11.8540482954545,0.00325349086027632
13.3333925189394,0.00346326228786089
14.8127367424242,0.00368968158706968
16.2920809659091,0.00393430771815915
17.7714251893939,0.00419886659167404
19.2507694128788,0.00448527099534195
20.7301136363636,0.00479564310939651
22.2094578598485,0.00513233996693789
23.6888020833333,0.00549798226629887
25.1681463068182,0.00589548699961292
26.647490530303,0.00632810442664702
28.1268347537879,0.0067994599962552
29.6061789772727,0.00731360190029362
31.0855232007576,0.00787505503721309
32.5648674242424,0.00848888226535567
34.0442116477273,0.009160753939523
35.5235558712121,0.00989702684853482
37.002900094697,0.0107048338055183
38.4822443181818,0.0115921852849085
39.9615885416667,0.0125680846476414
41.4409327651515,0.0136426586439992
42.9202769886364,0.0148273050247212
44.3996212121212,0.016134859214604
45.8789654356061,0.017579782093589
47.3583096590909,0.0191783709669404
48.8376538825758,0.0209489957593586
50.3169981060606,0.0229123622984781
51.7963423295455,0.0250918042092014
53.2756865530303,0.0275136043540861
54.7550307765151,0.0302073458400674
56.234375,0.0332062912597884
57.7137192234849,0.0365477869140173
59.1930634469697,0.0402736861121524
60.6724076704545,0.0444307820896945
62.1517518939394,0.0490712364179081
63.6310961174242,0.0542529828140759
65.1104403409091,0.060040078819269
66.5897845643939,0.066502968792406
68.0691287878788,0.0737186111068266
69.5484730113636,0.0817704105858888
71.0278172348485,0.0907478846777745
72.5071614583333,0.100745979732736
73.9865056818182,0.111863943731258
75.465849905303,0.124203656408596
76.9451941287879,0.13786732024187
78.4245383522727,0.152954430247143
79.9038825757576,0.169557971388148
81.3832267992424,0.187759843706976
82.8625710227273,0.207625589671306
84.3419152462121,0.229198595325222
85.821259469697,0.252494051550154
87.3006036931818,0.277493082803728
88.7799479166667,0.30413756003662
90.2592921401515,0.332326188353637
91.7386363636364,0.361912472433667
93.2179805871212,0.3927050914378
94.6973248106061,0.424471048779232
96.1766690340909,0.456941707184226
97.6560132575758,0.489821503864818
99.1353574810606,0.522798811682785
100.614701704545,0.555558128046693
102.09404592803,0.587792589281321
103.573390151515,0.619215762206624
105.052734375,0.649571766350805
106.532078598485,0.678643008297281
108.01142282197,0.706255117985373
109.490767045455,0.732279007160979
110.970111268939,0.75663026720698
112.449455492424,0.779266346709719
113.928799715909,0.800182078734295
115.408143939394,0.819404164895388
116.887488162879,0.83698518435389
118.366832386364,0.852997605370596
119.846176609848,0.867528160678637
121.325520833333,0.880672827535132
122.804865056818,0.892532544373877
124.284209280303,0.903209707278981
125.763553503788,0.912805424108857
127.242897727273,0.921417461043608
128.722241950758,0.929138792265369
130.201586174242,0.936056654092515
131.680930397727,0.942252005844415
133.160274621212,0.94779930722921
134.639618844697,0.952766533124575
136.118963068182,0.957215359076993
137.598307291667,0.961201463216917
139.077651515152,0.964774901693349
140.556995738636,0.96798052471831
142.036339962121,0.970858408720776
143.515684185606,0.973444286969431
144.995028409091,0.975769966468858
146.474372632576,0.977863723150363
147.953716856061,0.979750670566093
149.433061079545,0.981453099645743
150.91240530303,0.982990788761418
152.391749526515,0.984381284516534
153.87109375,0.985640154452159


==> Figures/Fitting_Plots/data/1451_ecdf.csv <==
x,y
7.416015625,0
7.416015625,0.00303030303030305
19.4619140625,0.0060606060606061
19.6923828125,0.00909090909090915
21.150390625,0.0121212121212122
21.568359375,0.0151515151515152
21.7587890625,0.0181818181818183
25.4658203125,0.0212121212121213
26.5693359375,0.0242424242424244
31.0732421875,0.0272727272727273
35.080078125,0.0303030303030304
35.1494140625,0.0333333333333334
36.486328125,0.0363636363636365
45.4462890625,0.0393939393939395
46.181640625,0.0424242424242426
47.419921875,0.0454545454545456
50.8486328125,0.0484848484848487
51.5625,0.0515151515151517
52.2431640625,0.0545454545454548
52.470703125,0.0575757575757578
53.4052734375,0.0606060606060609
59.515625,0.0636363636363638
60.791015625,0.0666666666666668
60.9501953125,0.0696969696969698
61.708984375,0.0727272727272729
67.609375,0.0757575757575759
67.8408203125,0.0787878787878789
68.9794921875,0.0818181818181819
69.2177734375,0.084848484848485
69.955078125,0.087878787878788
69.9658203125,0.0909090909090911
70.083984375,0.0939393939393941
70.349609375,0.0969696969696972
70.9033203125,0.1
70.998046875,0.103030303030303
71.3017578125,0.106060606060606
71.6328125,0.109090909090909
71.822265625,0.112121212121212
71.9833984375,0.115151515151515
72.0146484375,0.118181818181818
73.3076171875,0.121212121212121
73.6162109375,0.124242424242424
74.0458984375,0.127272727272728
74.9912109375,0.130303030303031
75.1904296875,0.133333333333334
75.4287109375,0.136363636363637
75.505859375,0.142424242424243
75.5078125,0.145454545454546
75.759765625,0.148484848484849
75.8896484375,0.151515151515152
75.9169921875,0.154545454545455
77.5703125,0.157575757575758
77.673828125,0.160606060606061
77.7216796875,0.163636363636364
78.2783203125,0.166666666666667
78.6875,0.16969696969697
78.751953125,0.172727272727273
79.197265625,0.175757575757576
79.3154296875,0.178787878787879
79.5859375,0.181818181818182
79.9267578125,0.184848484848485
80.5244140625,0.187878787878788
80.5341796875,0.190909090909091
81.0322265625,0.193939393939394
81.24609375,0.196969696969697
81.361328125,0.2
81.48828125,0.203030303030303
81.6533203125,0.206060606060606
81.8642578125,0.209090909090909
82.166015625,0.212121212121212
82.2080078125,0.215151515151515
82.43359375,0.218181818181818
82.6923828125,0.221212121212122
82.9140625,0.224242424242425
83.5595703125,0.227272727272728
83.583984375,0.230303030303031
83.6337890625,0.233333333333334
83.638671875,0.236363636363637
83.6396484375,0.23939393939394
83.7607421875,0.242424242424243
84.158203125,0.245454545454546
84.3359375,0.248484848484849
84.400390625,0.251515151515152
84.58984375,0.254545454545455
84.6962890625,0.257575757575758
84.900390625,0.260606060606061
84.908203125,0.263636363636364
84.927734375,0.266666666666667
84.94921875,0.26969696969697
85.119140625,0.272727272727273
85.2138671875,0.275757575757576
85.2216796875,0.278787878787879
85.23046875,0.281818181818182
85.6142578125,0.284848484848485
85.7314453125,0.287878787878788
85.802734375,0.290909090909091
86.1416015625,0.293939393939394
86.494140625,0.296969696969698
86.720703125,0.300000000000001
86.8564453125,0.303030303030304
86.896484375,0.306060606060607
87.0283203125,0.30909090909091
87.076171875,0.312121212121213
87.1533203125,0.315151515151516
87.27734375,0.318181818181819
87.3505859375,0.321212121212122
87.7314453125,0.324242424242425
88.1923828125,0.327272727272728
88.357421875,0.330303030303031
88.7041015625,0.333333333333334
88.9580078125,0.336363636363637
89.0400390625,0.33939393939394
89.0634765625,0.342424242424243
89.1796875,0.345454545454546
89.5947265625,0.348484848484849
89.6552734375,0.351515151515152
90.041015625,0.354545454545455
90.1728515625,0.357575757575758
90.2890625,0.360606060606061
90.8193359375,0.363636363636364
91.2666015625,0.366666666666667
91.5146484375,0.369696969696971
91.6083984375,0.372727272727274
91.7900390625,0.375757575757577
92.18359375,0.37878787878788
92.2529296875,0.381818181818183
92.408203125,0.384848484848486
92.5498046875,0.387878787878789
92.7646484375,0.390909090909092
92.9033203125,0.393939393939395
93.0576171875,0.396969696969698
93.1015625,0.400000000000001
93.2763671875,0.403030303030304
94.2109375,0.406060606060607
94.6767578125,0.40909090909091
95.044921875,0.415151515151516
95.3408203125,0.418181818181819
95.4853515625,0.421212121212122
95.58984375,0.424242424242425
95.7392578125,0.427272727272728
95.7568359375,0.430303030303031
95.9462890625,0.433333333333334
96.099609375,0.436363636363638
96.2421875,0.439393939393941
96.302734375,0.442424242424243
96.4677734375,0.445454545454547
96.5576171875,0.44848484848485
96.6552734375,0.451515151515153
96.6982421875,0.454545454545456
96.744140625,0.457575757575759
96.7880859375,0.460606060606062
97.291015625,0.463636363636365
97.666015625,0.466666666666668
97.99609375,0.469696969696971
98.095703125,0.472727272727274
98.1064453125,0.475757575757577
98.1181640625,0.47878787878788
98.134765625,0.481818181818183
98.361328125,0.484848484848486
98.4873046875,0.487878787878789
98.619140625,0.490909090909092
98.7861328125,0.493939393939395
99.07421875,0.496969696969698
99.1220703125,0.500000000000001
99.34765625,0.503030303030304
99.5439453125,0.506060606060607
100.0654296875,0.50909090909091
100.06640625,0.512121212121213
100.3818359375,0.515151515151516
100.38671875,0.518181818181819
100.40234375,0.521212121212122
100.517578125,0.524242424242426
100.7646484375,0.527272727272728
100.962890625,0.530303030303031
101.2490234375,0.533333333333335
101.3095703125,0.536363636363637
101.357421875,0.539393939393941
101.7099609375,0.542424242424244
101.7958984375,0.545454545454547
101.83984375,0.54848484848485
102.0859375,0.551515151515153
102.2626953125,0.554545454545456
102.314453125,0.557575757575759
102.337890625,0.560606060606062
102.3974609375,0.563636363636365
102.7041015625,0.566666666666668
102.787109375,0.569696969696971
102.8330078125,0.572727272727274
102.8857421875,0.575757575757577
102.8916015625,0.57878787878788
103.037109375,0.581818181818183
103.0908203125,0.584848484848486
103.2607421875,0.587878787878789
103.267578125,0.590909090909092
103.4091796875,0.593939393939395
103.4375,0.596969696969698
103.498046875,0.600000000000001
103.525390625,0.603030303030304
103.5869140625,0.606060606060607
103.60546875,0.60909090909091
103.6240234375,0.612121212121213
103.65625,0.615151515151516
103.8857421875,0.618181818181819
103.939453125,0.621212121212122
104.1025390625,0.624242424242425
104.2158203125,0.627272727272728
104.2392578125,0.630303030303031
104.3203125,0.633333333333334
104.4609375,0.636363636363637
104.607421875,0.63939393939394
104.71875,0.642424242424243
104.7470703125,0.645454545454546
104.875,0.651515151515152
104.9775390625,0.654545454545455
105.1953125,0.657575757575758
105.36328125,0.660606060606061
105.3662109375,0.663636363636364
105.5927734375,0.666666666666667
105.72265625,0.66969696969697
105.75,0.672727272727274
105.95703125,0.675757575757576
106.0673828125,0.67878787878788
106.15625,0.681818181818183
106.2060546875,0.684848484848486
106.2392578125,0.687878787878789
106.6318359375,0.690909090909092
106.939453125,0.693939393939395
107.0400390625,0.696969696969698
107.615234375,0.700000000000001
107.814453125,0.703030303030304
107.83984375,0.706060606060607
107.900390625,0.70909090909091
108.095703125,0.712121212121213
108.2099609375,0.715151515151516
108.26953125,0.718181818181819
108.5966796875,0.721212121212122
108.6904296875,0.724242424242425
108.73828125,0.727272727272728
109.1064453125,0.730303030303031
109.513671875,0.733333333333334
110.0107421875,0.736363636363637
110.0458984375,0.73939393939394
110.2109375,0.742424242424243
110.224609375,0.745454545454546
110.2841796875,0.748484848484849
110.4736328125,0.751515151515152
110.4912109375,0.754545454545455
110.796875,0.757575757575758
110.810546875,0.760606060606061
110.861328125,0.763636363636364
110.96484375,0.766666666666667
110.9775390625,0.76969696969697
111.2607421875,0.772727272727273
111.2646484375,0.775757575757576
111.3154296875,0.778787878787879
111.322265625,0.781818181818182
111.4150390625,0.784848484848485
111.8017578125,0.787878787878788
111.83984375,0.790909090909091
111.908203125,0.793939393939394
111.9365234375,0.796969696969697
112.0234375,0.8
112.080078125,0.803030303030303
112.1513671875,0.806060606060606
112.263671875,0.809090909090909
112.951171875,0.812121212121212
112.9736328125,0.815151515151515
113.099609375,0.818181818181818
113.3642578125,0.821212121212122
113.49609375,0.824242424242425
113.59765625,0.827272727272728
113.623046875,0.830303030303031
113.6728515625,0.833333333333334
113.8662109375,0.836363636363637
114.3251953125,0.83939393939394
114.4541015625,0.842424242424243
115.111328125,0.845454545454546
115.173828125,0.848484848484849
115.767578125,0.851515151515152
115.8193359375,0.854545454545455
115.9794921875,0.857575757575758
116.767578125,0.860606060606061
116.91796875,0.863636363636364
117.3115234375,0.866666666666667
118.064453125,0.86969696969697
118.5419921875,0.872727272727273
118.93359375,0.875757575757576
119.1298828125,0.878787878787879
119.517578125,0.881818181818182
119.7294921875,0.884848484848485
119.759765625,0.887878787878788
120.41015625,0.890909090909091
120.6357421875,0.893939393939394
120.8720703125,0.896969696969697
120.9365234375,0.9
121.1689453125,0.903030303030303
121.8896484375,0.906060606060606
121.90625,0.909090909090909
122.2666015625,0.912121212121212
122.3134765625,0.915151515151515
122.43359375,0.918181818181818
122.5078125,0.921212121212121
122.9482421875,0.924242424242424
124.220703125,0.927272727272727
124.619140625,0.93030303030303
125.185546875,0.933333333333333
125.80078125,0.936363636363636
126.04296875,0.939393939393939
126.4560546875,0.942424242424242
126.68359375,0.945454545454545
127.9482421875,0.948484848484848
128.0009765625,0.951515151515152
128.2001953125,0.954545454545455
129.1123046875,0.957575757575758
129.6259765625,0.960606060606061
130.4951171875,0.963636363636364
131.099609375,0.966666666666667
131.201171875,0.96969696969697
131.23046875,0.972727272727273
131.5283203125,0.975757575757576
132.197265625,0.978787878787879
133.4208984375,0.981818181818182
133.896484375,0.984848484848485
138.5126953125,0.987878787878788
138.5400390625,0.990909090909091
146.296875,0.993939393939394
147.1728515625,0.996969696969697
153.87109375,1


==> Figures/Fitting_Plots/data/1451_hist.csv <==
x,y
10.7,0.000409500409500409
18.1,0.00204750204750205
25.5,0.000819000819000819
32.9,0.00163800163800164
40.3,0
47.7,0.00163800163800164
55.1,0.00163800163800164
62.5,0.00163800163800164
69.9,0.00655200655200655
77.3,0.00941850941850943
84.7,0.0188370188370188
92.1,0.0135135135135135
99.5,0.0208845208845209
106.9,0.0229320229320229
114.3,0.0151515151515152
121.7,0.009009009009009
129.1,0.00614250614250614
136.5,0.00163800163800164
143.9,0.000819000819000822
151.3,0.000409500409500409


==> Figures/Fitting_Plots/data/1451_pdf.csv <==
x,y
7.416015625,0.000109318754448431
19.4619140625,0.000203777344927538
19.6923828125,0.000206351859861949
21.150390625,0.000223541201562473
21.568359375,0.000228771083398203
21.7587890625,0.000231200755079707
25.4658203125,0.000285003702452519
26.5693359375,0.000303721968831138
31.0732421875,0.000396333738041446
35.080078125,0.000506774627359008
35.1494140625,0.000508973688746314
36.486328125,0.000553575011641279
45.4462890625,0.00099686863577612
46.181640625,0.00104819732068154
47.419921875,0.00114140682398046
50.8486328125,0.00145095607371925
51.5625,0.0015263904235101
52.2431640625,0.00160231940651201
52.470703125,0.00162861163348493
53.4052734375,0.00174162434209733
59.515625,0.00272307850838147
60.791015625,0.00299355995353877
60.9501953125,0.00302922194537358
61.708984375,0.00320533275055418
67.609375,0.00497770656988757
67.8408203125,0.00506397087757022
68.9794921875,0.0055093103270651
69.2177734375,0.00560701657749884
69.955078125,0.00591954648171007
69.9658203125,0.00592421537859474
70.083984375,0.0059757945983987
70.349609375,0.00609322994593601
70.9033203125,0.00634472945847475
70.998046875,0.00638867122052079
71.3017578125,0.00653137988634411
71.6328125,0.00669012558153115
71.822265625,0.00678247880230615
71.9833984375,0.00686189528797099
72.0146484375,0.00687738999924898
73.3076171875,0.00754515877009581
73.6162109375,0.00771230351856928
74.0458984375,0.007950059894373
74.9912109375,0.00849373794324139
75.1904296875,0.00861192512969946
75.4287109375,0.00875493009061334
75.505859375,0.00880161365853279
75.505859375,0.00880161365853279
75.5078125,0.00880279794700604
75.759765625,0.00895657365691302
75.8896484375,0.0090366207882405
75.9169921875,0.00905353981064686
77.5703125,0.0101190313535419
77.673828125,0.010188457253709
77.7216796875,0.0102206552061102
78.2783203125,0.0105999991755669
78.6875,0.0108843459052097
78.751953125,0.0109295483488497
79.197265625,0.0112448382311524
79.3154296875,0.0113293565698942
79.5859375,0.0115241503757275
79.9267578125,0.0117720937000402
80.5244140625,0.0122132807503166
80.5341796875,0.0122205539917714
81.0322265625,0.0125940500830706
81.24609375,0.0127558992128374
81.361328125,0.012843447988766
81.48828125,0.0129401670356117
81.6533203125,0.0130663050327151
81.8642578125,0.0132281545648994
82.166015625,0.0134608348593825
82.2080078125,0.0134933143636716
82.43359375,0.0136681853339041
82.6923828125,0.0138695405800529
82.9140625,0.0140425852593469
83.5595703125,0.0145488097402244
83.583984375,0.0145680091746168
83.6337890625,0.0146071852355548
83.638671875,0.0146110266685392
83.6396484375,0.0146117949685609
83.7607421875,0.0147070967937896
84.158203125,0.0150202374467998
84.3359375,0.01516035125857
84.400390625,0.0152111631539239
84.58984375,0.0153604988449956
84.6962890625,0.0154443767884398
84.900390625,0.0156051133405041
84.908203125,0.0156112628331653
84.927734375,0.0156266354085659
84.94921875,0.0156435432792455
85.119140625,0.0157771880117138
85.2138671875,0.0158516193619957
85.2216796875,0.0158577554555694
85.23046875,0.0158646580708009
85.6142578125,0.0161654869404838
85.7314453125,0.016257075193671
85.802734375,0.0163127197093746
86.1416015625,0.0165763796679571
86.494140625,0.016848940684926
86.720703125,0.0170229984246874
86.8564453125,0.0171268174492532
86.896484375,0.0171573695459423
87.0283203125,0.0172577297253152
87.076171875,0.0172940635622328
87.1533203125,0.0173525343891096
87.27734375,0.0174462424934877
87.3505859375,0.0175014084226105
87.7314453125,0.0177860425318047
88.1923828125,0.0181249771976135
88.357421875,0.0182446950660777
88.7041015625,0.0184930900300507
88.9580078125,0.0186721781337014
89.0400390625,0.0187294952084829
89.0634765625,0.0187458214706896
89.1796875,0.0188264382387153
89.5947265625,0.0191096187119047
89.6552734375,0.0191502840102922
90.041015625,0.0194052647209293
90.1728515625,0.0194907236310788
90.2890625,0.0195653127356098
90.8193359375,0.019896428517879
91.2666015625,0.0201631877926297
91.5146484375,0.0203058634612269
91.6083984375,0.0203587717483082
91.7900390625,0.0204596559782288
92.18359375,0.0206706605041986
92.2529296875,0.0207067307603406
92.408203125,0.0207862773369448
92.5498046875,0.0208573152102884
92.7646484375,0.0209623021310675
92.9033203125,0.0210282446844351
93.0576171875,0.0210999071855773
93.1015625,0.0211199839818463
93.2763671875,0.0211983633422526
94.2109375,0.0215757755045276
94.6767578125,0.0217365227958393
95.044921875,0.021850125210562
95.044921875,0.021850125210562
95.3408203125,0.0219326202756373
95.4853515625,0.021970017883554
95.58984375,0.0219958599872275
95.7392578125,0.022031057838266
95.7568359375,0.0220350624820941
95.9462890625,0.022076393155889
96.099609375,0.022107376270588
96.2421875,0.0221341973090348
96.302734375,0.0221450040571244
96.4677734375,0.0221726888870822
96.5576171875,0.0221866661766879
96.6552734375,0.0222009812476551
96.6982421875,0.0222069896344388
96.744140625,0.02221321143353
96.7880859375,0.0222189782948755
97.291015625,0.0222716688278986
97.666015625,0.0222949372399062
97.99609375,0.0223040372067616
98.095703125,0.0223046866705207
98.1064453125,0.0223046986179861
98.1181640625,0.0223046987521505
98.134765625,0.0223046759008435
98.361328125,0.0223016644264497
98.4873046875,0.0222978144763008
98.619140625,0.0222921219625967
98.7861328125,0.0222824719962592
99.07421875,0.0222594300059806
99.1220703125,0.0222548205430805
99.34765625,0.0222300989691207
99.5439453125,0.0222045856962642
100.0654296875,0.0221188605319624
100.06640625,0.0221186757167721
100.3818359375,0.0220542773454775
100.38671875,0.0220532070744394
100.40234375,0.0220497672394297
100.517578125,0.0220236954542713
100.7646484375,0.0219636461424042
100.962890625,0.0219114081804016
101.2490234375,0.0218297225167019
101.3095703125,0.0218114947642612
101.357421875,0.0217968577884939
101.7099609375,0.0216827912188174
101.7958984375,0.0216533396198069
101.83984375,0.0216380325439404
102.0859375,0.0215492566546669
102.2626953125,0.0214823294932517
102.314453125,0.0214622375154777
102.337890625,0.0214530660666493
102.3974609375,0.0214295506864573
102.7041015625,0.0213039078303426
102.787109375,0.0212685893591908
102.8330078125,0.0212488243415913
102.8857421875,0.0212259092968413
102.8916015625,0.0212233496075698
103.037109375,0.0211589188035041
103.0908203125,0.0211347180406121
103.2607421875,0.0210566904339844
103.267578125,0.0210535051603479
103.4091796875,0.0209867289586293
103.4375,0.0209731926998565
103.498046875,0.0209440523530506
103.525390625,0.0209308028995608
103.5869140625,0.020900789573141
103.60546875,0.0208916832390939
103.6240234375,0.0208825516498916
103.65625,0.0208666316503831
103.8857421875,0.020751087602413
103.939453125,0.0207235013265538
104.1025390625,0.020638496787488
104.2158203125,0.0205783660626072
104.2392578125,0.0205658154732764
104.3203125,0.0205221239164304
104.4609375,0.0204452748032021
104.607421875,0.0203638338426663
104.71875,0.0203010070736005
104.7470703125,0.0202848981304548
104.875,0.0202114977830436
104.875,0.0202114977830436
104.9775390625,0.0201519270153868
105.1953125,0.0200232776923519
105.36328125,0.0199221180107263
105.3662109375,0.0199203389638267
105.5927734375,0.0197812715795747
105.72265625,0.0197002487423858
105.75,0.0196830732601657
105.95703125,0.0195517257160153
106.0673828125,0.0194807923201303
106.15625,0.0194232139060648
106.2060546875,0.0193907698807807
106.2392578125,0.0193690715230517
106.6318359375,0.0191084613578947
106.939453125,0.0188992727603707
107.0400390625,0.018829974626992
107.615234375,0.0184258159810458
107.814453125,0.0182829222145892
107.83984375,0.0182646097855716
107.900390625,0.0182208523510182
108.095703125,0.0180788634516998
108.2099609375,0.01799522882598
108.26953125,0.0179514632238434
108.5966796875,0.0177092398305263
108.6904296875,0.0176392722032431
108.73828125,0.0176034692498115
109.1064453125,0.0173260832563042
109.513671875,0.0170156945535409
110.0107421875,0.0166325879346492
110.0458984375,0.0166053410108165
110.2109375,0.0164771980153838
110.224609375,0.0164665660615314
110.2841796875,0.0164202130042626
110.4736328125,0.0162725082336336
110.4912109375,0.0162587828765453
110.796875,0.0160196186554262
110.810546875,0.0160089012984443
110.861328125,0.0159690806589378
110.96484375,0.0158878463899288
110.9775390625,0.0158778783465889
111.2607421875,0.0156552539780783
111.2646484375,0.0156521802464469
111.3154296875,0.0156122153802253
111.322265625,0.015606834623777
111.4150390625,0.0155337913992566
111.8017578125,0.0152290540524504
111.83984375,0.0151990294232051
111.908203125,0.0151451377241432
111.9365234375,0.0151228110987417
112.0234375,0.0150542933959164
112.080078125,0.0150096446278335
112.1513671875,0.0149534546606734
112.263671875,0.0148649552745543
112.951171875,0.0143242315854999
112.9736328125,0.0143066105712397
113.099609375,0.0142078486097764
113.3642578125,0.0140007966411374
113.49609375,0.0138978947403525
113.59765625,0.0138187434893449
113.623046875,0.0137989729749109
113.6728515625,0.0137602130758909
113.8662109375,0.0136100054721895
114.3251953125,0.0132553752394903
114.4541015625,0.0131563157414749
115.111328125,0.0126554676726305
115.173828125,0.0126082346469234
115.767578125,0.0121633236421114
115.8193359375,0.0121248824684089
115.9794921875,0.0120062978502966
116.767578125,0.0114312677033685
116.91796875,0.011323225364877
117.3115234375,0.0110432015118836
118.064453125,0.010518901766498
118.5419921875,0.0101945232942589
118.93359375,0.00993342766498524
119.1298828125,0.00980425336601075
119.517578125,0.0095525062216946
119.7294921875,0.00941682486325092
119.759765625,0.00939755371197773
120.41015625,0.00899035748095169
120.6357421875,0.00885219372259884
120.8720703125,0.00870916152087085
120.9365234375,0.00867045750928499
121.1689453125,0.0085319761271068
121.8896484375,0.00811343328149145
121.90625,0.00810398609503507
122.2666015625,0.00790108183021879
122.3134765625,0.00787499060250172
122.43359375,0.00780844988331848
122.5078125,0.0077675639070825
122.9482421875,0.00752852571369217
124.220703125,0.00687217615755636
124.619140625,0.00667700012609201
125.185546875,0.00640789020256845
125.80078125,0.00612651782970876
126.04296875,0.00601883223685654
126.4560546875,0.00583911027531103
126.68359375,0.00574221899308121
127.9482421875,0.00523025287222264
128.0009765625,0.00520986018071319
128.2001953125,0.00513349572614733
129.1123046875,0.00479723448040394
129.6259765625,0.0046172592751087
130.4951171875,0.00432754024706349
131.099609375,0.00413660788847957
131.201171875,0.00410535382987897
131.23046875,0.00409638170311095
131.5283203125,0.0040062603618707
132.197265625,0.00381098000959629
133.4208984375,0.00347813907818482
133.896484375,0.00335685236848502
138.5126953125,0.0023834322891633
138.5400390625,0.0023786401834858
146.296875,0.00135963552876049
147.1728515625,0.00127858115676496
153.87109375,0.00080968142279585


==> Figures/Fitting_Plots/data/1451_qqplot.csv <==
x,y,y_ref
-7.97146655032678,7.416015625,-13.6946397959103
19.5471189836562,19.4619140625,15.1333558039644
30.3132563159278,19.6923828125,26.4117755926232
36.8292627404086,21.150390625,33.2378315431268
41.4326718158411,21.568359375,38.0602834968113
44.9615224327132,21.7587890625,41.7570465419241
47.8075466308805,25.4658203125,44.7384924073224
50.1839254451699,26.5693359375,47.2279458684159
52.2188794490291,31.0732421875,49.3597285865631
53.9952252045036,35.080078125,51.2205977638483
55.5693932780269,35.1494140625,52.8696690884246
56.9814732214562,36.486328125,54.3489396834042
58.2609151866769,45.4462890625,55.6892610199834
59.4299562047042,46.181640625,56.9139282283377
60.5057769421143,47.419921875,58.0409394784623
61.501912656603,50.8486328125,59.0844740728801
62.4292067691302,51.5625,60.0558913923754
63.2964735190799,52.2431640625,60.9644250821101
64.1109696964017,52.470703125,61.8176772300794
64.8787376187664,53.4052734375,62.6219776640651
65.6048591812622,59.515625,63.3826500897155
66.2936471757423,60.791015625,64.1042125133944
66.9487915190407,60.9501953125,64.7905304283384
67.5734725176617,61.708984375,65.4449354687912
68.1704496650612,67.609375,66.0703184325052
68.7421320253821,67.8408203125,66.669203013528
69.2906345842416,68.9794921875,67.2438048343154
69.8178237812634,69.2177734375,67.7960791448274
70.3253546140187,69.955078125,68.3277596919762
70.814701110913,69.9658203125,68.8403906424973
71.2871815400053,70.083984375,69.3353529912736
71.7439794038939,70.349609375,69.8138865552153
72.1861610350024,70.9033203125,70.2771084057788
72.6146904282982,70.998046875,70.7260284074661
73.0304418138532,71.3017578125,71.161562388623
73.434210368527,71.6328125,71.5845433628133
73.8267213863661,71.822265625,71.9957311355712
74.2086381652592,71.9833984375,72.3958205663254
74.5805688186998,72.0146484375,72.7854487042834
74.9430721830346,73.3076171875,73.1652009767641
75.2966629599824,73.6162109375,73.535616576411
75.6418162097137,74.0458984375,73.8971931680657
75.9789712900653,74.9912109375,74.2503910154205
76.3085353215002,75.1904296875,74.5956366108509
76.6308862444253,75.4287109375,74.933325878209
76.9463755248502,75.505859375,75.2638270072246
77.2553305556274,75.505859375,75.5874829690039
77.5580567932985,75.5078125,75.9046137545514
77.8548396645792,75.759765625,76.215518371972
78.1459462715313,75.8896484375,76.5204766327789
78.4316269202977,75.9169921875,76.8197507533704
78.7121164947714,77.5703125,77.113586794062
78.9876356936223,77.673828125,77.4022159549739
79.2583921466067,77.7216796875,77.6858557454578
79.5245814239684,78.2783203125,77.9647110415281
79.7863879509373,78.6875,78.2389750438751
80.0439858377934,78.751953125,78.5088301474253
80.2975396346438,79.197265625,78.7744487320326
80.5472050189291,79.3154296875,79.0359938826992
80.7931294227015,79.5859375,79.2936200467002
81.0354526058718,79.9267578125,79.5474736341077
81.2743071808957,80.5244140625,79.7976935674432
81.5098190937354,80.5341796875,80.0444117855244
81.7421080653811,81.0322265625,80.287753705996
81.9712879977382,81.24609375,80.5278386505296
82.1974673472645,81.361328125,80.76478023624
82.4207494693733,81.48828125,80.9986867364754
82.6412329362974,81.6533203125,81.2296614138069
82.8590118308218,81.8642578125,81.4578028277376
83.0741760180457,82.166015625,81.6832051193955
83.2868113971096,82.2080078125,81.9059582752385
83.4970001346303,82.43359375,82.1261483715975
83.704820881412,82.6923828125,82.3438578016983
83.9103489738471,82.9140625,82.5591654866465
84.1136566212847,83.5595703125,82.7721470717107
84.3148130805201,83.583984375,82.9828751091151
84.513884818453,83.6337890625,83.1914192284379
84.7109356638623,83.638671875,83.3978462956065
84.9060269491573,83.6396484375,83.6022205613954
85.0992176428916,83.7607421875,83.8046038002444
85.2905644737493,84.158203125,84.0050554401445
85.4801220466554,84.3359375,84.2036326842732
85.6679429516026,84.400390625,84.400390625
85.8540778657366,84.58984375,84.5953823508289
86.0385756491957,84.6962890625,84.7886590467977
86.2214834351568,84.900390625,84.9802700888099
86.4028467145061,84.908203125,85.1702631323334
86.5827094155161,84.927734375,85.3586841958685
86.7611139788754,84.94921875,85.545577739549
86.9381014284002,85.119140625,85.730986739217
87.1137114377188,85.2138671875,85.9149527562813
87.287982393205,85.2216796875,86.0975160036451
87.4609514534123,85.23046875,86.2787154079682
87.6326546052412,85.6142578125,86.4585886685067
87.8031267170539,85.7314453125,86.6371723127558
87.972401588937,85.802734375,86.8145017491031
88.1405120002941,86.1416015625,86.9906113166864
88.3074897549404,86.494140625,87.1655343326342
88.4733657238557,86.720703125,87.3393031368524
88.6381698857435,86.8564453125,87.5119491345136
88.8019313655317,86.896484375,87.6835028363903
88.9646784709419,87.0283203125,87.8539938971631
89.1264387272435,87.076171875,88.0234511518297
89.2872389103039,87.1533203125,88.191902650327
89.4471050780352,87.27734375,88.3593756904742
89.6060626003333,87.3505859375,88.5258968493368
89.7641361875974,87.7314453125,88.6914920131026
89.9213499179128,88.1923828125,88.8561864055588
90.0777272629747,88.357421875,89.0200046152483
90.2332911128241,88.7041015625,89.1829706213834
90.3880637994649,88.9580078125,89.345107818586
90.5420671194233,89.0400390625,89.5064390405212
90.6953223553112,89.0634765625,89.6669865824862
90.8478502964468,89.1796875,89.8267722230121
90.9996712585858,89.5947265625,89.9858172445343
91.1508051028118,89.6552734375,90.1441424531814
91.301271253631,90.041015625,90.3017681977309
91.4510887163154,90.1728515625,90.4587143877783
91.6002760935345,90.2890625,90.615000511159
91.7488516013129,90.8193359375,90.7706456506666
91.8968330843516,91.2666015625,90.9256685001017
92.044238030744,91.5146484375,91.0800873796895
92.1910835861217,91.6083984375,91.2339202508981
92.3373865672574,91.7900390625,91.3871847306882
92.4831634751544,92.18359375,91.5398981052267
92.6284305076506,92.2529296875,91.6920773430888
92.7732035715597,92.408203125,91.8437391079786
92.9174982943766,92.5498046875,91.9948997709898
93.0613300355665,92.7646484375,92.1455754224336
93.2047138974627,92.9033203125,92.2957818832538
93.3476647357899,93.0576171875,92.4455347160514
93.4901971698354,93.1015625,92.5948492357395
93.6323255922839,93.2763671875,92.7437405198464
93.7740641787353,94.2109375,92.8922234184863
93.9154268969211,94.6767578125,93.0403125640136
94.0564275156352,95.044921875,93.1880223803793
94.1970796133941,95.044921875,93.3353670922032
94.3373965868409,95.3408203125,93.4823607335775
94.4773916589067,95.4853515625,93.629017156617
94.6170778867426,95.58984375,93.7753500397677
94.7564681694338,95.7392578125,93.9213728958888
94.8955752555085,95.7568359375,94.0670990801188
95.0344117502538,95.9462890625,94.2125417975389
95.1729901228468,96.099609375,94.3577141106439
95.311322713314,96.2421875,94.502628946633
95.4494217393283,96.302734375,94.6472991045294
95.5872993028522,96.4677734375,94.7917372621403
95.7249673966375,96.5576171875,94.9359559828658
95.8624379105907,96.6552734375,95.0799677223668
95.9997226380113,96.6982421875,95.2237848351005
96.1368332817134,96.744140625,95.367419580733
96.2737814600363,96.7880859375,95.5108841304363
96.4105787127544,97.291015625,95.6541905730788
96.5472365068915,97.666015625,95.7973509213172
96.6837662424492,97.99609375,95.9403771175965
96.820179258055,98.095703125,96.0832810400671
96.9564868365376,98.1064453125,96.2260745084259
97.0927002104363,98.1181640625,96.3687692896874
97.2288305674515,98.134765625,96.5113771038933
97.3648890558417,98.361328125,96.6539096297674
97.5008867897758,98.4873046875,96.796378510321
97.6368348546437,98.619140625,96.9387953584175
97.7727443123349,98.7861328125,97.0811717623015
97.9086262064889,99.07421875,97.2235192910993
98.0444915677245,99.1220703125,97.365849500297
98.1803514188545,99.34765625,97.508173937203
98.3162167800901,99.5439453125,97.6505041464007
98.4520986742441,100.0654296875,97.7928516751985
98.5880081319353,100.06640625,97.9352280790825
98.7239561968032,100.3818359375,98.077644927179
98.8599539307373,100.38671875,98.2201138077326
98.9960124191276,100.40234375,98.3626463336067
99.1321427761427,100.517578125,98.5052541478126
99.2683561500414,100.7646484375,98.6479489290741
99.404663728524,100.962890625,98.7907423974329
99.5410767441298,101.2490234375,98.9336463199035
99.6776064796875,101.3095703125,99.0766725161828
99.8142642738246,101.357421875,99.2198328644211
99.9510615265427,101.7099609375,99.3631393070637
100.088009704866,101.7958984375,99.506603856767
100.225120348568,101.83984375,99.6502386023995
100.362405075988,102.0859375,99.7940557151332
100.499875589942,102.2626953125,99.9380674546342
100.637543683727,102.314453125,100.08228617536
100.775421247251,102.337890625,100.226724332971
100.913520273265,102.3974609375,100.371394490867
101.051852863732,102.7041015625,100.516309326856
101.190431236325,102.787109375,100.661481639961
101.32926773107,102.8330078125,100.806924357381
101.468374817145,102.8857421875,100.952650541611
101.607765099836,102.8916015625,101.098673397732
101.747451327672,103.037109375,101.245006280883
101.887446399738,103.0908203125,101.391662703922
102.027763373185,103.2607421875,101.538656345297
102.168415470944,103.267578125,101.686001057121
102.309416089658,103.4091796875,101.833710873486
102.450778807844,103.4375,101.981800019014
102.592517394295,103.498046875,102.130282917654
102.734645816744,103.525390625,102.279174201761
102.877178250789,103.5869140625,102.428488721449
103.020129089116,103.60546875,102.578241554246
103.163512951013,103.6240234375,102.728448015066
103.307344692202,103.65625,102.87912366651
103.451639415019,103.8857421875,103.030284329521
103.596412478928,103.939453125,103.181946094411
103.741679511425,104.1025390625,103.334125332273
103.887456419322,104.2158203125,103.486838706812
104.033759400457,104.2392578125,103.640103186602
104.180604955835,104.3203125,103.79393605781
104.328009902227,104.4609375,103.948354937398
104.475991385266,104.607421875,104.103377786833
104.624566893045,104.71875,104.259022926341
104.773754270264,104.7470703125,104.415309049722
104.923571732948,104.875,104.572255239769
105.074037883767,104.875,104.729880984319
105.225171727993,104.9775390625,104.888206192966
105.376992690132,105.1953125,105.047251214488
105.529520631268,105.36328125,105.207036855014
105.682775867156,105.3662109375,105.367584396979
105.836779187114,105.5927734375,105.528915618914
105.991551873755,105.72265625,105.691052816117
106.147115723604,105.75,105.854018822252
106.303493068666,105.95703125,106.017837031941
106.460706798982,106.0673828125,106.182531424397
106.618780386246,106.15625,106.348126588163
106.777737908544,106.2060546875,106.514647747026
106.937604076275,106.2392578125,106.682120787173
107.098404259336,106.6318359375,106.85057228567
107.260164515637,106.939453125,107.020029540337
107.422911621047,107.0400390625,107.19052060111
107.586673100836,107.615234375,107.362074302986
107.751477262723,107.814453125,107.534720300648
107.917353231639,107.83984375,107.708489104866
108.084330986285,107.900390625,107.883412120814
108.252441397642,108.095703125,108.059521688397
108.421716269525,108.2099609375,108.236851124744
108.592188381338,108.26953125,108.415434768993
108.763891533167,108.5966796875,108.595308029532
108.936860593374,108.6904296875,108.776507433855
109.11113154886,108.73828125,108.959070681219
109.286741558179,109.1064453125,109.143036698283
109.463729007704,109.513671875,109.328445697951
109.642133571063,110.0107421875,109.515339241631
109.821996272073,110.0458984375,109.703760305167
110.003359551422,110.2109375,109.89375334869
110.186267337383,110.224609375,110.085364390702
110.370765120842,110.2841796875,110.278641086671
110.556900034976,110.4736328125,110.4736328125
110.744720939924,110.4912109375,110.670390753227
110.93427851283,110.796875,110.868967997356
111.125625343687,110.810546875,111.069419637256
111.318816037422,110.861328125,111.271802876105
111.513907322717,110.96484375,111.476177141894
111.710958168126,110.9775390625,111.682604209062
111.910029906059,111.2607421875,111.891148328385
112.111186365294,111.2646484375,112.101876365789
112.314494012732,111.3154296875,112.314857950853
112.520022105167,111.322265625,112.530165635802
112.727842851949,111.4150390625,112.747875065903
112.938031589469,111.8017578125,112.968065162261
113.150666968533,111.83984375,113.190818318105
113.365831155757,111.908203125,113.416220609762
113.583610050282,111.9365234375,113.644362023693
113.804093517206,112.0234375,113.875336701025
114.027375639315,112.080078125,114.10924320126
114.253554988841,112.1513671875,114.34618478697
114.482734921198,112.263671875,114.586269731504
114.715023892844,112.951171875,114.829611651976
114.950535805683,112.9736328125,115.076329870057
115.189390380707,113.099609375,115.326549803392
115.431713563878,113.3642578125,115.5804033908
115.67763796765,113.49609375,115.838029554801
115.927303351935,113.59765625,116.099574705467
116.180857148786,113.623046875,116.365193290075
116.438455035642,113.6728515625,116.635048393625
116.700261562611,113.8662109375,116.909312395972
116.966450839972,114.3251953125,117.188167692042
117.237207292957,114.4541015625,117.471807482526
117.512726491808,115.111328125,117.760436643438
117.793216066281,115.173828125,118.05427268413
118.078896715048,115.767578125,118.353546804721
118.370003322,115.8193359375,118.658505065528
118.66678619328,115.9794921875,118.969409682949
118.969512430952,116.767578125,119.286540468496
119.278467461729,116.91796875,119.610196430275
119.593956742154,117.3115234375,119.940697559291
119.916307665079,118.064453125,120.278386826649
120.245871696514,118.5419921875,120.623632422079
120.583026776865,118.93359375,120.976830269434
120.928180026597,119.1298828125,121.338406861089
121.281770803544,119.517578125,121.708822460736
121.644274167879,119.7294921875,122.088574733217
122.01620482132,119.759765625,122.478202871175
122.398121600213,120.41015625,122.878292301929
122.790632618052,120.6357421875,123.289480074687
123.194401172726,120.8720703125,123.712461048877
123.610152558281,120.9365234375,124.147995030034
124.038681951577,121.1689453125,124.596915031721
124.480863582685,121.8896484375,125.060136882285
124.937661446574,121.90625,125.538670446226
125.410141875666,122.2666015625,126.033632795003
125.89948837256,122.3134765625,126.546263745524
126.407019205316,122.43359375,127.077944292673
126.934208402337,122.5078125,127.630218603185
127.482710961197,122.9482421875,128.204820423972
128.054393321518,124.220703125,128.803705004995
128.651370468917,124.619140625,129.429087968709
129.276051467538,125.185546875,130.083493009162
129.931195810837,125.80078125,130.769810924106
130.619983805317,126.04296875,131.491373347785
131.346105367813,126.4560546875,132.252045773435
132.113873290177,126.68359375,133.056346207421
132.928369467499,127.9482421875,133.90959835539
133.795636217449,128.0009765625,134.818132045125
134.722930329976,128.2001953125,135.78954936462
135.719066044465,129.1123046875,136.833083959038
136.794886781875,129.6259765625,137.960095209162
137.963927799902,130.4951171875,139.184762417517
139.243369765123,131.099609375,140.525083754096
140.655449708552,131.201171875,142.004354349075
142.229617782075,131.23046875,143.653425673652
144.00596353755,131.5283203125,145.514294850937
146.040917541409,132.197265625,147.646077569084
148.417296355699,133.4208984375,150.135531030178
151.263320553866,133.896484375,153.116976895576
154.792171170738,138.5126953125,156.813739940689
159.39558024617,138.5400390625,161.636191894373
165.911586670651,146.296875,168.462247844877
176.677724002923,147.1728515625,179.740667633536
204.196309536907,153.87109375,208.568663233411


==> Figures/Fitting_Plots/data/1452_cdf.csv <==
x,y
1.814453125,0.00564470123488278
2.40923887310606,0.0116787874014183
3.00402462121212,0.0202515799428695
3.59881036931818,0.0313915802777728
4.19359611742424,0.0450293139531219
4.7883818655303,0.0610270185950055
5.38316761363636,0.0792008320313199
5.97795336174242,0.0993375937288598
6.57273910984848,0.121207616359483
7.16752485795455,0.144574368133956
7.76231060606061,0.169201751825972
8.35709635416667,0.194859498026698
8.95188210227273,0.221327072372335
9.54666785037879,0.248396410543535
10.1414535984848,0.275873730139158
10.7362393465909,0.30358061867093
11.331025094697,0.3313545578244
11.925810842803,0.359049013057589
12.5205965909091,0.386533192668359
13.1153823390152,0.413691560296747
13.7101680871212,0.44042316843759
14.3049538352273,0.466640867165675
14.8997395833333,0.492270431338445
15.4945253314394,0.517249640584814
16.0893110795455,0.541527339052111
16.6840968276515,0.565062495877296
17.2788825757576,0.587823282439401
17.8736683238636,0.609786178447054
18.4684540719697,0.630935115661403
19.0632398200758,0.651260665422058
19.6580255681818,0.670759274025097
20.2528113162879,0.689432548309272
20.8475970643939,0.707286592465622
21.4423828125,0.724331396035511
22.0371685606061,0.740580272251228
22.6319543087121,0.75604934525919
23.2267400568182,0.77075708431258
23.8215258049242,0.784723882698162
24.4163115530303,0.79797167894616
25.0110973011364,0.810523617741714
25.6058830492424,0.822403747894207
26.2006687973485,0.833636754712419
26.7954545454545,0.844247724167064
27.3902402935606,0.854261936287994
27.9850260416667,0.863704685333127
28.5798117897727,0.872601124373334
29.1745975378788,0.880976132056728
29.7693832859848,0.888854199442632
30.3641690340909,0.896259334926442
30.958954782197,0.903214985408891
31.553740530303,0.909743971994595
32.1485262784091,0.915868438633556
32.7433120265152,0.921609812244204
33.3380977746212,0.926988772976601
33.9328835227273,0.932025233388967
34.5276692708333,0.936738325419201
35.1224550189394,0.94114639413534
35.7172407670455,0.945266997344791
36.3120265151515,0.949116910231628
36.9068122632576,0.952712134274424
37.5015980113636,0.956067909774077
38.0963837594697,0.959198731392124
38.6911695075758,0.962118366165368
39.2859552556818,0.964839873522511
39.8807410037879,0.967375626883219
40.4755267518939,0.969737336469916
41.0703125,0.971936073007931
41.6650982481061,0.973982292030683
42.2598839962121,0.975885858543731
42.8546697443182,0.977656071834972
43.4494554924242,0.979301690248331
44.0442412405303,0.980830955765298
44.6390269886364,0.982251618262717
45.2338127367424,0.983570959336751
45.8285984848485,0.984795815602035
46.4233842329545,0.985932601391919
47.0181699810606,0.986987330800639
47.6129557291667,0.98796563902141
48.2077414772727,0.988872802945869
48.8025272253788,0.989713761000414
49.3973129734849,0.990493132203626
49.9920987215909,0.991215234436535
50.586884469697,0.991884101923916
51.181670217803,0.992503501930336
51.7764559659091,0.993076950679326
52.3712417140151,0.993607728507954
52.9660274621212,0.994098894272325
53.5608132102273,0.994553299022176
54.1555989583333,0.994973598964859
54.7503847064394,0.995362267740693
55.3451704545455,0.995721608032908
55.9399562026515,0.996053762536352
56.5347419507576,0.996360724309735
57.1295276988636,0.996644346536555
57.7243134469697,0.996906351719965
58.3190991950758,0.997148340336814
58.9138849431818,0.997371798975839
59.5086706912879,0.997578107984663
60.1034564393939,0.997768548649767
60.6982421875,0.99794430993305


==> Figures/Fitting_Plots/data/1452_ecdf.csv <==
x,y
1.814453125,0
1.814453125,0.00303030303030305
1.9453125,0.0060606060606061
3.1494140625,0.00909090909090915
3.306640625,0.0121212121212122
3.6337890625,0.0151515151515152
3.8046875,0.0181818181818183
3.8076171875,0.0212121212121213
4.2724609375,0.0242424242424244
4.287109375,0.0272727272727273
4.380859375,0.0303030303030304
4.4296875,0.0333333333333334
4.5380859375,0.0363636363636365
4.646484375,0.0393939393939395
4.681640625,0.0424242424242426
4.9814453125,0.0454545454545456
4.9912109375,0.0484848484848487
5.1328125,0.0515151515151517
5.2080078125,0.0545454545454548
5.2294921875,0.0575757575757578
5.2958984375,0.0606060606060609
5.3125,0.0636363636363638
5.431640625,0.0666666666666668
5.478515625,0.0696969696969698
5.5107421875,0.0727272727272729
5.599609375,0.0757575757575759
5.693359375,0.0787878787878789
5.7177734375,0.0818181818181819
5.7197265625,0.084848484848485
5.7421875,0.087878787878788
5.7587890625,0.0909090909090911
5.765625,0.0939393939393941
5.8212890625,0.0969696969696972
5.904296875,0.1
5.984375,0.103030303030303
6.080078125,0.106060606060606
6.1220703125,0.109090909090909
6.16796875,0.112121212121212
6.2177734375,0.115151515151515
6.224609375,0.118181818181818
6.2314453125,0.121212121212121
6.240234375,0.124242424242424
6.3173828125,0.127272727272728
6.333984375,0.130303030303031
6.3583984375,0.133333333333334
6.38671875,0.136363636363637
6.423828125,0.13939393939394
6.4267578125,0.142424242424243
6.45703125,0.145454545454546
6.490234375,0.148484848484849
6.5107421875,0.151515151515152
6.5703125,0.154545454545455
6.6337890625,0.157575757575758
6.6708984375,0.160606060606061
6.712890625,0.163636363636364
6.7626953125,0.166666666666667
6.7900390625,0.16969696969697
6.87109375,0.172727272727273
6.9140625,0.175757575757576
6.9521484375,0.178787878787879
7.0029296875,0.181818181818182
7.0146484375,0.184848484848485
7.041015625,0.187878787878788
7.05078125,0.190909090909091
7.1259765625,0.193939393939394
7.19140625,0.196969696969697
7.2080078125,0.2
7.3466796875,0.203030303030303
7.447265625,0.206060606060606
7.4912109375,0.212121212121212
7.5625,0.215151515151516
7.6875,0.218181818181819
7.8330078125,0.221212121212122
7.84765625,0.224242424242425
7.8720703125,0.227272727272728
7.9736328125,0.230303030303031
7.9755859375,0.233333333333334
8.0546875,0.236363636363637
8.076171875,0.23939393939394
8.1796875,0.242424242424243
8.181640625,0.245454545454546
8.361328125,0.248484848484849
8.4052734375,0.251515151515152
8.494140625,0.254545454545455
8.5458984375,0.257575757575758
8.623046875,0.260606060606061
8.666015625,0.263636363636364
8.9794921875,0.266666666666667
9.291015625,0.26969696969697
9.3037109375,0.272727272727273
9.345703125,0.275757575757576
9.4072265625,0.278787878787879
9.412109375,0.281818181818183
9.4599609375,0.284848484848485
9.6552734375,0.290909090909091
9.70703125,0.293939393939394
9.9462890625,0.296969696969698
10.0966796875,0.300000000000001
10.251953125,0.303030303030304
10.2958984375,0.306060606060607
10.4375,0.30909090909091
10.4775390625,0.312121212121213
10.5263671875,0.315151515151516
10.6474609375,0.318181818181819
10.65625,0.321212121212122
10.6982421875,0.324242424242425
10.8701171875,0.327272727272728
10.8935546875,0.330303030303031
10.9306640625,0.333333333333334
10.9375,0.336363636363637
10.962890625,0.33939393939394
11.0244140625,0.342424242424243
11.0615234375,0.345454545454546
11.09765625,0.348484848484849
11.1923828125,0.351515151515152
11.2158203125,0.354545454545455
11.296875,0.357575757575758
11.318359375,0.360606060606061
11.34765625,0.363636363636364
11.3935546875,0.366666666666667
11.39453125,0.369696969696971
11.5087890625,0.372727272727274
11.6650390625,0.375757575757577
11.685546875,0.37878787878788
11.69921875,0.381818181818183
11.85546875,0.384848484848486
11.876953125,0.387878787878789
11.90625,0.390909090909092
11.9267578125,0.393939393939395
12.0791015625,0.396969696969698
12.1064453125,0.400000000000001
12.1181640625,0.403030303030304
12.4169921875,0.406060606060607
12.5234375,0.40909090909091
12.5390625,0.412121212121213
12.5400390625,0.415151515151516
12.6015625,0.418181818181819
12.658203125,0.421212121212122
12.6943359375,0.424242424242425
12.8408203125,0.427272727272728
12.87109375,0.430303030303032
12.919921875,0.433333333333335
12.9794921875,0.436363636363638
13.0361328125,0.439393939393941
13.048828125,0.442424242424244
13.05859375,0.445454545454547
13.0908203125,0.44848484848485
13.458984375,0.451515151515153
13.7333984375,0.454545454545456
13.7568359375,0.457575757575759
13.7919921875,0.460606060606062
13.953125,0.463636363636365
14.1318359375,0.466666666666668
14.4111328125,0.469696969696971
14.6201171875,0.472727272727274
14.798828125,0.475757575757577
14.802734375,0.47878787878788
14.939453125,0.481818181818183
15.3759765625,0.484848484848486
15.376953125,0.487878787878789
15.392578125,0.490909090909092
15.4140625,0.493939393939395
15.6103515625,0.496969696969698
15.6484375,0.500000000000001
15.7705078125,0.503030303030304
15.8642578125,0.506060606060607
15.8857421875,0.50909090909091
15.912109375,0.512121212121214
16.05078125,0.515151515151517
16.1064453125,0.51818181818182
16.22265625,0.521212121212123
16.2294921875,0.524242424242426
16.5361328125,0.527272727272729
16.642578125,0.530303030303032
16.7255859375,0.533333333333335
16.728515625,0.536363636363638
16.779296875,0.539393939393941
16.830078125,0.542424242424244
16.845703125,0.545454545454547
16.927734375,0.54848484848485
17.28125,0.551515151515153
17.294921875,0.554545454545456
17.3017578125,0.557575757575759
17.3056640625,0.560606060606062
17.3427734375,0.563636363636365
17.396484375,0.566666666666668
17.494140625,0.569696969696971
17.5009765625,0.572727272727274
17.515625,0.575757575757577
17.52734375,0.57878787878788
17.5625,0.581818181818183
17.783203125,0.587878787878789
17.822265625,0.590909090909092
17.9072265625,0.593939393939395
17.958984375,0.596969696969698
17.984375,0.600000000000001
18.0390625,0.603030303030304
18.1083984375,0.606060606060607
18.1279296875,0.60909090909091
18.1484375,0.612121212121213
18.197265625,0.615151515151516
18.26953125,0.618181818181819
18.28125,0.621212121212122
18.5771484375,0.624242424242425
18.6298828125,0.627272727272728
18.6416015625,0.630303030303031
18.701171875,0.633333333333334
18.72265625,0.636363636363637
18.94140625,0.63939393939394
18.9599609375,0.642424242424243
19.1279296875,0.645454545454546
19.2421875,0.648484848484849
19.306640625,0.651515151515152
19.3291015625,0.654545454545455
19.4482421875,0.657575757575758
19.44921875,0.660606060606061
19.7744140625,0.663636363636364
19.796875,0.666666666666667
19.9296875,0.66969696969697
19.9560546875,0.672727272727274
20.3037109375,0.675757575757576
20.5966796875,0.67878787878788
20.8798828125,0.681818181818183
20.904296875,0.684848484848486
20.9326171875,0.687878787878789
20.96875,0.690909090909092
21.0458984375,0.693939393939395
21.412109375,0.696969696969698
21.6875,0.700000000000001
21.841796875,0.703030303030304
22.001953125,0.706060606060607
22.1591796875,0.70909090909091
22.177734375,0.712121212121213
22.2353515625,0.715151515151516
22.23828125,0.718181818181819
22.2421875,0.721212121212122
22.345703125,0.727272727272728
22.4169921875,0.730303030303031
22.509765625,0.733333333333334
22.576171875,0.736363636363637
22.8662109375,0.73939393939394
22.990234375,0.742424242424243
23.1201171875,0.745454545454546
23.26953125,0.748484848484849
23.2861328125,0.751515151515152
23.2919921875,0.754545454545455
23.318359375,0.757575757575758
23.4189453125,0.760606060606061
23.728515625,0.763636363636364
23.8740234375,0.766666666666667
24.14453125,0.76969696969697
24.18359375,0.772727272727273
24.25,0.775757575757576
24.30078125,0.778787878787879
24.3251953125,0.781818181818182
24.380859375,0.784848484848485
24.41015625,0.787878787878788
24.6142578125,0.790909090909091
24.7568359375,0.793939393939394
25.029296875,0.796969696969697
25.2822265625,0.8
25.6103515625,0.803030303030303
25.974609375,0.806060606060606
26.1728515625,0.809090909090909
26.1884765625,0.812121212121212
26.3408203125,0.815151515151515
26.3876953125,0.818181818181818
26.486328125,0.821212121212122
26.6533203125,0.824242424242425
26.7509765625,0.827272727272728
26.8447265625,0.830303030303031
27.296875,0.833333333333334
27.3310546875,0.836363636363637
27.376953125,0.83939393939394
27.4228515625,0.842424242424243
27.46875,0.845454545454546
27.5068359375,0.848484848484849
27.51953125,0.851515151515152
27.53125,0.854545454545455
27.62109375,0.857575757575758
27.7109375,0.860606060606061
28.455078125,0.863636363636364
28.45703125,0.866666666666667
28.5234375,0.86969696969697
29.1103515625,0.872727272727273
29.8212890625,0.875757575757576
29.994140625,0.878787878787879
30.0458984375,0.881818181818182
30.06640625,0.884848484848485
30.095703125,0.887878787878788
30.2197265625,0.890909090909091
30.3662109375,0.893939393939394
30.4541015625,0.896969696969697
30.458984375,0.9
30.6005859375,0.903030303030303
30.607421875,0.906060606060606
30.765625,0.909090909090909
30.802734375,0.912121212121212
30.8466796875,0.915151515151515
31.30078125,0.918181818181818
31.431640625,0.921212121212121
31.7744140625,0.924242424242424
32.150390625,0.927272727272727
32.6787109375,0.93030303030303
33.2021484375,0.933333333333333
34.5751953125,0.936363636363636
34.6796875,0.939393939393939
35.1650390625,0.942424242424242
35.265625,0.945454545454545
36.31640625,0.948484848484848
36.81640625,0.951515151515152
36.9765625,0.954545454545455
38.0595703125,0.957575757575758
38.546875,0.960606060606061
38.576171875,0.963636363636364
40.001953125,0.966666666666667
40.8349609375,0.96969696969697
41.1005859375,0.972727272727273
41.4990234375,0.975757575757576
42.1943359375,0.978787878787879
42.919921875,0.981818181818182
44.3642578125,0.984848484848485
44.50390625,0.987878787878788
45.470703125,0.990909090909091
45.6875,0.993939393939394
50.529296875,0.996969696969697
60.6982421875,1


==> Figures/Fitting_Plots/data/1452_hist.csv <==
x,y
1.55,0.00195503421309873
4.65,0.0342130987292278
7.75,0.0508308895405669
10.85,0.043010752688172
13.95,0.0293255131964809
17.05,0.0420332355816227
20.15,0.0244379276637341
23.25,0.0303030303030303
26.35,0.021505376344086
29.45,0.0175953079178886
32.55,0.00586510263929619
35.65,0.00684261974584555
38.75,0.00391006842619746
41.85,0.00488758553274683
44.95,0.00391006842619746
48.05,0
51.15,0.000977517106549364
54.25,0
57.35,0
60.45,0.000977517106549364


==> Figures/Fitting_Plots/data/1452_pdf.csv <==
x,y
1.814453125,0.0080808792509403
1.9453125,0.00897357311867186
3.1494140625,0.0176355117174027
3.306640625,0.0187721657338886
3.6337890625,0.0211067750238788
3.8046875,0.0223045790918918
3.8076171875,0.0223249603744251
4.2724609375,0.0254833026407731
4.287109375,0.0255801649166743
4.380859375,0.0261958741549186
4.4296875,0.0265136131680615
4.5380859375,0.0272115689207193
4.646484375,0.0278989860660556
4.681640625,0.0281196111798809
4.9814453125,0.0299530580450492
4.9912109375,0.0300112960326491
5.1328125,0.030844908171253
5.2080078125,0.0312792327762458
5.2294921875,0.0314022476562443
5.2958984375,0.0317794224002827
5.3125,0.031872991708543
5.431640625,0.0325359129378063
5.478515625,0.0327925772039341
5.5107421875,0.0329676619296233
5.599609375,0.0334446463374568
5.693359375,0.0339385092737483
5.7177734375,0.0340655380415905
5.7197265625,0.034075672024042
5.7421875,0.0341919109103179
5.7587890625,0.0342774692094687
5.765625,0.0343126107021534
5.8212890625,0.0345968399496991
5.904296875,0.0350143085929177
5.984375,0.0354097718882127
6.080078125,0.0358729924689573
6.1220703125,0.0360729995181151
6.16796875,0.0362893445750055
6.2177734375,0.0365214193652538
6.224609375,0.0365530546554517
6.2314453125,0.0365846372710886
6.240234375,0.0366251660788543
6.3173828125,0.0369771793117613
6.333984375,0.037052050568987
6.3583984375,0.0371615898571079
6.38671875,0.03728781178896
6.423828125,0.0374518340429374
6.4267578125,0.0374647168731631
6.45703125,0.0375972712810488
6.490234375,0.037741462100655
6.5107421875,0.0378298984219361
6.5703125,0.0380840881036883
6.6337890625,0.0383505311850073
6.6708984375,0.0385041888754385
6.712890625,0.0386761888378655
6.7626953125,0.038877608433174
6.7900390625,0.0389870019248321
6.87109375,0.0393063251337295
6.9140625,0.0394726058837869
6.9521484375,0.0396182563066781
7.0029296875,0.0398099241915658
7.0146484375,0.0398537446307375
7.041015625,0.0399517781979743
7.05078125,0.0399878894163962
7.1259765625,0.0402623747339271
7.19140625,0.040496079762921
7.2080078125,0.0405546200216259
7.3466796875,0.0410316589878003
7.447265625,0.0413643878674901
7.4912109375,0.0415062648390246
7.4912109375,0.0415062648390246
7.5625,0.0417319260767327
7.6875,0.042114249455733
7.8330078125,0.0425380368401367
7.84765625,0.0425794414786231
7.8720703125,0.0426479400023362
7.9736328125,0.0429260876221063
7.9755859375,0.0429313294320094
8.0546875,0.0431402408468246
8.076171875,0.043195845659038
8.1796875,0.0434569947291247
8.181640625,0.0434618147790212
8.361328125,0.0438884084906608
8.4052734375,0.0439877010149876
8.494140625,0.0441825047699881
8.5458984375,0.0442922925488636
8.623046875,0.0444509628685444
8.666015625,0.0445367697493201
8.9794921875,0.0451080954891931
9.291015625,0.045583057201628
9.3037109375,0.0456005022338607
9.345703125,0.04565715573453
9.4072265625,0.0457372646693035
9.412109375,0.0457434758370711
9.4599609375,0.0458032095951675
9.6552734375,0.0460258875111841
9.6552734375,0.0460258875111841
9.70703125,0.0460792845827376
9.9462890625,0.0462962651824795
10.0966796875,0.0464080702294873
10.251953125,0.0465041420748366
10.2958984375,0.0465278255641552
10.4375,0.0465938061910537
10.4775390625,0.0466096376296917
10.5263671875,0.0466272800263593
10.6474609375,0.0466632337649166
10.65625,0.0466654149742125
10.6982421875,0.0466750440083874
10.8701171875,0.0467009731080472
10.8935546875,0.0467028530330592
10.9306640625,0.0467050279643379
10.9375,0.0467053218636247
10.962890625,0.046706123941733
11.0244140625,0.046706185918133
11.0615234375,0.0467049450461911
11.09765625,0.0467028201817039
11.1923828125,0.0466930001864356
11.2158203125,0.046689630144049
11.296875,0.046675135273727
11.318359375,0.0466705603734179
11.34765625,0.0466638310652775
11.3935546875,0.0466521568826055
11.39453125,0.0466518935601435
11.5087890625,0.0466168334186269
11.6650390625,0.0465554794960162
11.685546875,0.0465462987844363
11.69921875,0.0465400347372762
11.85546875,0.046460392539273
11.876953125,0.0464482985416186
11.90625,0.0464313676318301
11.9267578125,0.0464192160249304
12.0791015625,0.0463213214592805
12.1064453125,0.0463023477497254
12.1181640625,0.0462940872233708
12.4169921875,0.0460579320556211
12.5234375,0.0459623085254744
12.5390625,0.0459477792369974
12.5400390625,0.0459468670064713
12.6015625,0.0458884180310307
12.658203125,0.045832920220588
12.6943359375,0.0457966811535397
12.8408203125,0.045643222890718
12.87109375,0.0456102210060449
12.919921875,0.0455560795611364
12.9794921875,0.0454885180912176
13.0361328125,0.0454227615277603
13.048828125,0.0454078221270196
13.05859375,0.0453962805502136
13.0908203125,0.0453578879028088
13.458984375,0.0448871156724008
13.7333984375,0.0444998832386419
13.7568359375,0.0444654533216919
13.7919921875,0.0444134199615525
13.953125,0.0441690871581879
14.1318359375,0.0438872561787901
14.4111328125,0.0434252645946878
14.6201171875,0.0430634924115047
14.798828125,0.0427439251906953
14.802734375,0.0427368393432955
14.939453125,0.0424862105884117
15.3759765625,0.0416539389632827
15.376953125,0.0416520258351236
15.392578125,0.0416213863245017
15.4140625,0.0415791668669551
15.6103515625,0.0411887375629453
15.6484375,0.041112032473846
15.7705078125,0.0408641940794754
15.8642578125,0.0406718627780016
15.8857421875,0.040627550739162
15.912109375,0.040573049723839
16.05078125,0.0402843269758643
16.1064453125,0.0401674741397947
16.22265625,0.0399218272127645
16.2294921875,0.0399073080032212
16.5361328125,0.0392485783369167
16.642578125,0.0390167222355688
16.7255859375,0.0388348651356289
16.728515625,0.0388284303473794
16.779296875,0.0387167215059047
16.830078125,0.0386046923320755
16.845703125,0.0385701586892008
16.927734375,0.0383883824512632
17.28125,0.0375966204390526
17.294921875,0.0375657493371071
17.3017578125,0.0375503073190712
17.3056640625,0.0375414813831693
17.3427734375,0.0374575658631608
17.396484375,0.0373358921702732
17.494140625,0.0371140367120621
17.5009765625,0.0370984774474532
17.515625,0.0370651235785363
17.52734375,0.0370384282219864
17.5625,0.0369582777167953
17.783203125,0.0364530436267104
17.783203125,0.0364530436267104
17.822265625,0.036363277729762
17.9072265625,0.0361677125060334
17.958984375,0.0360483682179182
17.984375,0.0359897674818671
18.0390625,0.0358634337094347
18.1083984375,0.0357030421875591
18.1279296875,0.0356578195230226
18.1484375,0.0356103166344137
18.197265625,0.035497138319431
18.26953125,0.035329447724889
18.28125,0.0353022347340242
18.5771484375,0.0346135423431932
18.6298828125,0.034490541193705
18.6416015625,0.0344631988611686
18.701171875,0.0343241634779421
18.72265625,0.0342740022452723
18.94140625,0.0337628627184413
18.9599609375,0.0337194812660188
19.1279296875,0.0333266704927431
19.2421875,0.0330594370635844
19.306640625,0.032908705827379
19.3291015625,0.0328561835394468
19.4482421875,0.0325776549834424
19.44921875,0.0325753725414559
19.7744140625,0.0318161360131008
19.796875,0.0317637728078584
19.9296875,0.0314544071925013
19.9560546875,0.0313930463309519
20.3037109375,0.0305861304921458
20.5966796875,0.0299098876268735
20.8798828125,0.0292601830737837
20.904296875,0.0292043789095366
20.9326171875,0.0291396890416486
20.96875,0.0290572215838926
21.0458984375,0.0288814024831969
21.412109375,0.0280519712315384
21.6875,0.0274343440732232
21.841796875,0.027090782402394
22.001953125,0.0267361631240069
22.1591796875,0.0263900776129391
22.177734375,0.0263493724082519
22.2353515625,0.0262231597155351
22.23828125,0.0262167497478929
22.2421875,0.026208204277551
22.345703125,0.0259822330788869
22.345703125,0.0259822330788869
22.4169921875,0.0258271598882668
22.509765625,0.0256260335686792
22.576171875,0.0254825491847331
22.8662109375,0.0248606720659262
22.990234375,0.0245972025651431
23.1201171875,0.0243229014671089
23.26953125,0.0240094334704002
23.2861328125,0.0239747428691089
23.2919921875,0.0239625058193313
23.318359375,0.0239074823843088
23.4189453125,0.0236982320560704
23.728515625,0.0230608346996518
23.8740234375,0.0227647481801288
24.14453125,0.0222204035551762
24.18359375,0.0221424612812128
24.25,0.0220103473459066
24.30078125,0.0219096498875685
24.3251953125,0.0218613400480151
24.380859375,0.0217514429825622
24.41015625,0.0216937420078706
24.6142578125,0.0212944463269219
24.7568359375,0.0210183221740367
25.029296875,0.0204971595726751
25.2822265625,0.0200210731175651
25.6103515625,0.0194146418256364
25.974609375,0.0187563807084868
26.1728515625,0.0184047863726847
26.1884765625,0.0183772746072365
26.3408203125,0.0181105696878698
26.3876953125,0.0180290671845929
26.486328125,0.0178584346309573
26.6533203125,0.0175722089562138
26.7509765625,0.0174063804167944
26.8447265625,0.0172482649702451
27.296875,0.0165005391407948
27.3310546875,0.016445015009842
27.376953125,0.0163706747565494
27.4228515625,0.0162965874299887
27.46875,0.0162227529164391
27.5068359375,0.016161677819713
27.51953125,0.0161413581057812
27.53125,0.0161226185957548
27.62109375,0.0159794957053868
27.7109375,0.0158373392348183
28.455078125,0.0146968775218517
28.45703125,0.014693970505337
28.5234375,0.014595399196491
29.1103515625,0.0137466433067795
29.8212890625,0.0127717705056509
29.994140625,0.0125434093872853
30.0458984375,0.012475681094252
30.06640625,0.012448928064544
30.095703125,0.0124107907647604
30.2197265625,0.0122503999001249
30.3662109375,0.0120631549310293
30.4541015625,0.0119519419281741
30.458984375,0.0119457882742689
30.6005859375,0.011768465877959
30.607421875,0.0117599608066786
30.765625,0.0115645456799651
30.802734375,0.0115190995002986
30.8466796875,0.0114654735197454
31.30078125,0.0109234115245983
31.431640625,0.010771246532213
31.7744140625,0.0103810965118257
32.150390625,0.00996696690655642
32.6787109375,0.0094088659227415
33.2021484375,0.00888259018813671
34.5751953125,0.00762169960502661
34.6796875,0.00753251084959647
35.1650390625,0.00713020188571457
35.265625,0.00704924570558903
36.31640625,0.00625114327868997
36.81640625,0.00590057969878884
36.9765625,0.00579208850763243
38.0595703125,0.00510450450716286
38.546875,0.00482002092541621
38.576171875,0.0048033872704967
40.001953125,0.00405458879952945
40.8349609375,0.00366840776437565
41.1005859375,0.00355260366356299
41.4990234375,0.00338523558423211
42.1943359375,0.00311058561134285
42.919921875,0.00284621273633999
44.3642578125,0.00238132078923794
44.50390625,0.00234036918221337
45.470703125,0.00207452605656199
45.6875,0.00201895610521429
50.529296875,0.0010900258653725
60.6982421875,0.000283793129043112


==> Figures/Fitting_Plots/data/1452_qqplot.csv <==
x,y,y_ref
1.10316283650539,1.814453125,-1.44051753067984
1.66975715174754,1.9453125,-0.782544930721474
2.03320062173838,3.1494140625,-0.360486610588912
2.31932712415942,3.306640625,-0.0282146592995551
2.56209444092545,3.6337890625,0.253705293478628
2.77640718285007,3.8046875,0.502581620358264
2.97032263637694,3.8076171875,0.727771057839033
3.14875786628246,4.2724609375,0.934983677144838
3.31496459059474,4.287109375,1.12799562164268
3.47122039131744,4.380859375,1.30945179353553
3.61919105768298,4.4296875,1.48128663452665
3.76013679289811,4.5380859375,1.64496358884433
3.89503720587582,4.646484375,1.80162025318884
4.0246709666854,4.681640625,1.95216087872584
4.14966868433883,4.9814453125,2.09731777681109
4.27054921995053,4.9912109375,2.23769348860552
4.38774534956255,5.1328125,2.3737905867081
4.50162235115069,5.2080078125,2.50603325980726
4.61249175630243,5.2294921875,2.63478328217971
4.72062171569595,5.2958984375,2.76035205087648
4.82624494168115,5.3125,2.88300980925475
4.92956488392725,5.431640625,3.00299281861155
5.030760594469,5.478515625,3.12050900784711
5.12999060572575,5.5107421875,3.23574247691677
5.22739605490422,5.599609375,3.3488571251262
5.32310322578908,5.693359375,3.45999960285271
5.41722563498292,5.7177734375,3.56930173424657
5.50986575822879,5.7197265625,3.67688252196855
5.60111646964716,5.7421875,3.78284981854183
5.69106224995931,5.7587890625,3.88730172943327
5.77978020729955,5.765625,3.99032779849858
5.86734094483858,5.8212890625,4.09201001553284
5.95380930230934,5.904296875,4.19242367738692
6.03924499305465,5.984375,4.29163812775588
6.12370315397852,6.080078125,4.38971739582448
6.20723482247409,6.1220703125,4.48672075011228
6.28988735179724,6.16796875,4.58270318083725
6.37170477429057,6.2177734375,4.67771582171914
6.45272812021437,6.224609375,4.77180632023045
6.53299569861736,6.2314453125,4.86501916376491
6.61254334560921,6.240234375,4.95739596795051
6.69140464452676,6.3173828125,5.04897573232336
6.76961112177401,6.333984375,5.13979506775204
6.84719242153112,6.3583984375,5.22988839932301
6.92417646204465,6.38671875,5.31928814783678
7.00058957581019,6.423828125,5.40802489259876
7.07645663562461,6.4267578125,5.49612751780062
7.15180116820523,6.45703125,5.58362334446372
7.2266454568382,6.490234375,5.67053824964208
7.30101063431988,6.5107421875,5.75689677435314
7.37491676728714,6.5703125,5.84272222150849
7.44838293288946,6.6337890625,5.92803674495137
7.52142728863415,6.6708984375,6.01286143056629
7.59406713613153,6.712890625,6.0972163703048
7.66631897937767,6.7626953125,6.18112072986783
7.73819857813513,6.7900390625,6.26459281069553
7.80972099690575,6.87109375,6.34765010683819
7.8809006499319,6.9140625,6.43030935721513
7.95175134261256,6.9521484375,6.5125865937102
8.02228630967726,7.0029296875,6.59449718550233
8.09251825042285,7.0146484375,6.67605587998508
8.16245936128484,7.041015625,6.75727684059103
8.23212136598589,7.05078125,6.8381736818025
8.30151554347882,7.1259765625,6.91875950160106
8.37065275387838,7.19140625,6.99904691158156
8.43954346255673,7.2080078125,7.07904806493358
8.50819776255963,7.3466796875,7.15877468247283
8.57662539548498,7.447265625,7.23823807688696
8.64483577095142,7.4912109375,7.3174491753439
8.71283798477247,7.4912109375,7.39641854059714
8.78064083594078,7.5625,7.47515639070906
8.84825284251714,7.6875,7.55367261750254
8.91568225651038,7.8330078125,7.63197680384059
8.98293707782639,7.84765625,7.71007823982503
9.05002506735736,7.8720703125,7.7879859379967
9.11695375927622,7.9736328125,7.86570864761273
9.18373047259557,7.9755859375,7.94325486806966
9.25036232204518,8.0546875,8.02063286153516
9.3168562283177,8.076171875,8.09785066484619
9.38321892772785,8.1796875,8.17491610072598
9.44945698132689,8.181640625,8.25183678836845
9.51557678351053,8.361328125,8.32862015343436
9.58158457015541,8.4052734375,8.4052734375
9.64748642631662,8.494140625,8.48180370699616
9.71328829351588,8.5458984375,8.55821786167173
9.77899597664811,8.623046875,8.63452264261411
9.84461515053157,8.666015625,8.71072463985576
9.91015136612513,8.9794921875,8.78683029959416
9.97561005643439,9.291015625,8.86284593105041
10.0409965421266,9.3037109375,8.9387777129898
10.1063160368733,9.345703125,9.01463169992592
10.1715736524375,9.4072265625,9.09041382802844
10.2367744035218,9.412109375,9.16612992075319
10.3019232123926,9.4599609375,9.24178569421175
10.3670249132932,9.6552734375,9.31738676229688
10.4320842566602,9.6552734375,9.39293864157849
10.4971059131544,9.70703125,9.4684467559844
10.5620944775165,9.9462890625,9.54391644127877
10.6270544722607,10.0966796875,9.61935294935043
10.691990351213,10.251953125,9.69476145232242
10.7569065029056,10.2958984375,9.77014704649349
10.8218072538346,10.4375,9.84551475612135
10.8866968715896,10.4775390625,9.9208695370572
10.9515795678631,10.5263671875,9.99621628024003
11.0164595013458,10.6474609375,10.0715598150591
11.0813407805152,10.65625,10.1469049125923
11.1462274663231,10.6982421875,10.2222562887273
11.2111235747893,10.8701171875,10.2976186071728
11.2760330795047,10.8935546875,10.3729964823661
11.3409599140508,10.9306640625,10.4483944822827
11.4059079743405,10.9375,10.5238171311541
11.4708811208832,10.962890625,10.5992689120989
11.5358831809811,11.0244140625,10.6747542696726
11.600917950858,11.0615234375,10.7502776123403
11.6659891977272,11.09765625,10.8258433148778
11.7311006618,11.1923828125,10.9014557207043
11.7962560582401,11.2158203125,10.9771191441516
11.8614590790658,11.296875,11.0528378726735
11.9267133950047,11.318359375,11.128616168999
11.9920226573019,11.34765625,11.2044582732331
12.0573904994868,11.3935546875,11.2803684049077
12.1228205390997,11.39453125,11.3563507649867
12.1883163793816,11.5087890625,11.432409537829
12.2538816109291,11.6650390625,11.5085488931096
12.3195198133176,11.685546875,11.5847729877049
12.3852345566945,11.69921875,11.6610859675427
12.4510294033448,11.85546875,11.7374919694206
12.5169079092311,11.876953125,11.8139951227938
12.5828736255105,11.90625,11.8905995515373
12.6489301000296,11.9267578125,11.9673093756817
12.7150808788006,12.0791015625,12.0441287131271
12.7813295074594,12.1064453125,12.1210616813367
12.8476795327073,12.1181640625,12.1981123990112
12.9141345037397,12.4169921875,12.2752849877472
12.9806979736612,12.5234375,12.3525835736813
13.0473735008909,12.5390625,12.4300122891215
13.1141646505574,12.5400390625,12.5075752741675
13.1810749958872,12.6015625,12.5852766783228
13.2481081195865,12.658203125,12.6631206620997
13.3152676152183,12.6943359375,12.7411113986179
13.382557088577,12.8408203125,12.8192530752012
13.4499801590603,12.87109375,12.897549894971
13.5175404610423,12.919921875,12.9760060784399
13.5852416452464,12.9794921875,13.0546258651068
13.6530873801221,13.0361328125,13.1334135150556
13.721081353225,13.048828125,13.2123733105574
13.7892272726026,13.05859375,13.2915095576802
13.8575288681866,13.0908203125,13.3708265879058
13.9259898931942,13.458984375,13.4503287597567
13.9946141255384,13.7333984375,13.5300204604339
14.0634053692492,13.7568359375,13.6099061074676
14.1323674559076,13.7919921875,13.6899901503825
14.2015042460936,13.953125,13.7702770723789
14.2708196308489,14.1318359375,13.8507713920316
14.3403175331567,14.4111328125,13.9314776650086
14.4100019094397,14.6201171875,14.01240048581
14.4798767510777,14.798828125,14.0935444895308
14.549946085946,14.802734375,14.1749143536477
14.620213979977,14.939453125,14.2565147998319
14.690684538746,15.3759765625,14.338350595791
14.7613619090823,15.376953125,14.42042655714
14.8322502807083,15.392578125,14.5027475493046
14.9033538879075,15.4140625,14.5853184894584
14.9746770112236,15.6103515625,14.6681443484955
15.0462239791916,15.6484375,14.7512301530413
15.1179991701035,15.7705078125,14.8345809875032
15.1900070138108,15.8642578125,14.9182019961631
15.2622519935644,15.8857421875,15.0020983853143
15.3347386478946,15.912109375,15.086275425445
15.4074715725337,16.05078125,15.1707384534704
15.4804554223825,16.1064453125,15.2554928750171
15.5536949135229,16.22265625,15.3405441667595
15.6271948252798,16.2294921875,15.4258978788149
15.7009600023331,16.5361328125,15.5115596371956
15.7749953568836,16.642578125,15.5975351463245
15.8493058708747,16.7255859375,15.6838301916146
15.9238965982719,16.728515625,15.7704506421169
15.9987726674041,16.779296875,15.8574024532386
16.0739392833687,16.830078125,15.9446916695364
16.1494017305028,16.845703125,16.0323244275863
16.2251653749253,16.927734375,16.1203069589354
16.3012356671515,17.28125,16.2086455931384
16.3776181447837,17.294921875,16.297346760882
16.4543184352817,17.3017578125,16.3864169972027
16.5313422588175,17.3056640625,16.4758629448009
16.6086954312159,17.3427734375,16.5656913574567
16.6863838669865,17.396484375,16.6559091035504
16.7644135824513,17.494140625,16.7465231696948
16.842790698971,17.5009765625,16.8375406644815
16.921521446276,17.515625,16.9289688223492
17.0006121659049,17.52734375,17.0208150075771
17.0800693147579,17.5625,17.1130867184109
17.1598994687678,17.783203125,17.205791591326
17.2401093266956,17.783203125,17.2989374054356
17.3207057140562,17.822265625,17.3925320870488
17.4016955871794,17.9072265625,17.4865837143871
17.4830860374132,17.958984375,17.5811005224656
17.564884295476,17.984375,17.6760909081468
17.6470977359642,18.0390625,17.7715634353754
17.7297338820228,18.1083984375,17.8675268406021
17.812800410187,18.1279296875,17.9639900384058
17.8963051554017,18.1484375,18.0609621273233
17.9802561162293,18.197265625,18.158452395896
18.0646614602529,18.26953125,18.2564703289455
18.1495295296859,18.28125,18.355025614087
18.2348688471966,18.5771484375,18.4541281484942
18.3206881219602,18.6298828125,18.5537880459265
18.4069962559469,18.6416015625,18.6540156440316
18.4938023504602,18.701171875,18.7548215119387
18.5811157129369,18.72265625,18.856216458154
18.6689458640208,18.94140625,18.9582115387766
18.7573025449278,18.9599609375,19.0608180660504
18.8461957251102,19.1279296875,19.1640476172649
18.935635610245,19.2421875,19.267912044032
19.0256326505546,19.306640625,19.3724234819482
19.1161975494822,19.3291015625,19.4775943606692
19.2073412727386,19.4482421875,19.5834374144162
19.2990750577408,19.44921875,19.6899656929361
19.3914104234635,19.7744140625,19.7971925729424
19.4843591807252,19.796875,19.9051317700595
19.5779334429331,19.9296875,20.0137973513013
19.672145637312,19.9560546875,20.1232037481106
19.767008516644,20.3037109375,20.233365769992
19.8625351715471,20.5966796875,20.3442986187713
19.9587390433242,20.8798828125,20.4560179035159
20.0556339374141,20.904296875,20.5685396561561
20.153234037479,20.9326171875,20.6818803478439
20.2515539201669,20.96875,20.7960569060964
20.3506085705865,21.0458984375,20.9110867327664
20.4504133985381,21.412109375,21.0269877228914
20.5509842555457,21.6875,21.1437782844716
20.6523374527375,21.841796875,21.2614773592354
20.7544897796282,22.001953125,21.3801044444495
20.8574585238571,22.1591796875,21.4996796158413
20.9612614919425,22.177734375,21.6202235517002
21.065917031116,22.2353515625,21.7417575582329
21.1714440523052,22.23828125,21.8643035962531
21.2778620543381,22.2421875,21.9878843092895
21.3851911494503,22.345703125,22.1125230532062
21.4934520901775,22.345703125,22.2382439274331
21.6026662977283,22.4169921875,22.3650718079138
21.7128558919343,22.509765625,22.4930323818866
21.824043722886,22.576171875,22.6221521846219
21.9362534043685,22.8662109375,22.7524586382508
22.0495093492241,22.990234375,22.8839800928308
22.1638368067754,23.1201171875,23.0167458698039
22.2792619024554,23.26953125,23.1507863080186
22.3958116798047,23.2861328125,23.2861328125
22.5135141450057,23.2919921875,23.4228179061667
22.6323983141439,23.318359375,23.5608752847132
22.7524942633957,23.4189453125,23.7003398748935
22.8738331823682,23.728515625,23.8412478964614
22.9964474308279,23.8740234375,23.9836369280501
23.1203705990844,24.14453125,24.1275459772928
23.2456375723138,24.18359375,24.2730155555208
23.3722845991362,24.25,24.4200877574008
23.5003493647902,24.30078125,24.5688063459105
23.6298710692799,24.3251953125,24.719216843089
23.760890510907,24.380859375,24.871366627041
23.8934501756401,24.41015625,25.0253050357184
24.0275943328188,24.6142578125,25.1810834780601
24.163369137741,24.7568359375,25.3387555531237
24.3008227417362,25.029296875,25.4983771779113
24.4400054103932,25.2822265625,25.6600067246643
24.5809696506782,25.6103515625,25.8237051684827
24.7237703477593,25.974609375,25.9895362462162
24.8684649124434,26.1728515625,26.1575666276795
25.0151134402307,26.1884765625,26.3278661003578
25.1637788831033,26.3408203125,26.5005077689016
25.3145272352963,26.3876953125,26.6755682708579
25.4674277344396,26.486328125,26.8531280102514
25.6225530796266,26.6533203125,27.0332714108228
25.7799796681518,26.7509765625,27.2160871909463
25.9397878528702,26.8447265625,27.401668662495
26.1020622223781,27.296875,27.5901140562086
26.2668919064909,27.3310546875,27.7815268764373
26.4343709098139,27.376953125,27.9760162885095
26.6045984765698,27.4228515625,28.1736975423976
26.7776794902707,27.46875,28.3746924368479
26.9537249123132,27.5068359375,28.57912982871
27.1328522641416,27.51953125,28.7871461928626
27.3151861582889,27.53125,28.9988862388978
27.5008588843724,27.62109375,29.2145035916245
27.6900110570241,27.7109375,29.4341615434948
27.8827923337943,28.455078125,29.658033888288
28.0793622123101,28.45703125,29.8863058468325
28.2798909174434,28.5234375,30.1191750972528
28.4845603909849,29.1103515625,30.3568529242544
28.6935653983963,29.8212890625,30.5995655043693
28.9071147696896,29.994140625,30.8475553469593
29.1254327944554,30.0458984375,31.1010829142303
29.3487607946415,30.06640625,31.3604284476622
29.5773589030132,30.095703125,31.6258940332931
29.8115080804913,30.2197265625,31.8978059444063
30.0515124119937,30.3662109375,32.1765173076369
30.2977017283035,30.4541015625,32.4624111476857
30.5504346112317,30.458984375,32.7559038771427
30.8101018514478,30.6005859375,33.0574493119853
31.0771304434728,30.607421875,33.3675433108684
31.3519882213386,30.765625,33.686729158407
31.6351892624865,30.802734375,34.0156038405953
31.9273002181635,30.8466796875,34.354825396147
32.2289477680082,31.30078125,34.705121573329
32.5408274475999,31.431640625,35.0673000811867
32.8637141645091,31.7744140625,35.4422608015851
33.1984748064604,32.150390625,35.8310104307695
33.5460834625769,32.6787109375,36.234680155439
33.9076399367697,33.2021484375,36.6545471519066
34.2843924477824,34.5751953125,37.092060947127
34.6777657077688,34.6796875,37.5488760256841
35.0893959873598,35.1650390625,38.0268925500262
35.5211753661537,35.265625,38.5283077475155
35.9753082207887,36.31640625,39.0556815086924
36.454384256975,36.81640625,39.6120211976505
36.9614742725229,36.9765625,40.2008928593797
37.5002577213187,38.0595703125,40.8265693567995
38.0751956778168,38.546875,41.4942312303398
38.691770118761,38.576171875,42.2102445701533
39.356822636758,40.001953125,42.9825543561919
40.0790467801675,40.8349609375,43.821256200895
40.8697261920108,41.1005859375,44.7394535324756
41.7438825634428,41.4990234375,45.7545906861823
42.7221414350908,42.1943359375,46.8906196153385
43.8339335895127,42.919921875,48.1817175928141
45.1233764437784,44.3642578125,49.679117133359
46.6610859538332,44.50390625,51.4648228792401
48.5709735337341,45.470703125,53.6827302298257
51.1029562136791,45.6875,56.6230619312847
54.8987230980909,50.529296875,61.030996389125
62.9013720638154,60.6982421875,70.3242836757817


==> Figures/Quantization_Plots/data/quant_dectime.csv <==
index,10,11,12,13,14,0
0.0,5.329090909090909,5.970909090909091,5.869090909090909,5.961818181818182,6.305454545454546,1.1072727272727272
1.0,5.885454545454546,8.930909090909092,10.005454545454546,10.616363636363637,10.76909090909091,1.1436363636363636
2.0,6.716363636363637,10.18909090909091,11.383636363636363,11.91090909090909,12.06,1.1072727272727272
3.0,6.7,9.909090909090908,11.312727272727273,11.927272727272728,12.118181818181819,1.1418181818181818
4.0,7.009090909090909,10.181818181818182,11.865454545454545,12.610909090909091,12.843636363636364,1.1472727272727272
5.0,6.878181818181818,9.965454545454545,11.567272727272726,12.258181818181818,12.434545454545454,1.1836363636363636
6.0,7.44,10.205454545454545,12.125454545454545,12.901818181818182,13.201818181818181,1.1236363636363635
7.0,7.550909090909091,10.232727272727272,12.107272727272727,12.94,13.23090909090909,1.1454545454545455
8.0,7.66,10.043636363636363,12.096363636363636,12.976363636363637,13.252727272727272,1.1327272727272728
9.0,7.678181818181818,9.965454545454545,12.227272727272727,12.952727272727273,13.247272727272728,1.1436363636363636
10.0,7.807272727272728,9.934545454545454,12.129090909090909,12.921818181818182,13.214545454545455,1.1109090909090908


==> Figures/Quantization_Plots/data/quant_enctime.csv <==
index,10,11,12,13,14,0
0.0,9.934545454545454,10.725454545454545,10.192727272727273,10.014545454545454,10.110909090909091,2.078181818181818
1.0,13.341818181818182,18.66,20.214545454545455,21.14,21.24,2.1418181818181816
2.0,14.987272727272726,20.7,23.05090909090909,23.825454545454544,23.94181818181818,2.1345454545454547
3.0,14.827272727272728,20.483636363636364,22.54909090909091,23.741818181818182,23.672727272727272,2.1054545454545455
4.0,16.456363636363637,21.73818181818182,24.44727272727273,25.443636363636365,25.567272727272726,2.078181818181818
5.0,16.383636363636363,21.84,24.136363636363637,25.33818181818182,25.423636363636362,2.1163636363636362
6.0,20.843636363636364,26.472727272727273,29.096363636363638,30.407272727272726,31.01818181818182,2.0927272727272728
7.0,20.92909090909091,26.130909090909093,28.96,30.490909090909092,30.85818181818182,2.1254545454545455
8.0,21.343636363636364,25.830909090909092,29.214545454545455,30.43090909090909,31.043636363636363,2.081818181818182
9.0,21.503636363636364,25.46727272727273,28.90909090909091,30.476363636363637,31.09090909090909,2.110909090909091
10.0,21.86,25.19090909090909,29.054545454545455,30.294545454545453,31.054545454545455,2.1054545454545455


==> Figures/Quantization_Plots/data/quant_filesize.csv <==
index,10,11,12,13,14,0
0.0,70469.31090909091,99751.55636363637,133058.32727272727,169946.69818181818,209793.07090909092,1459914.069090909
1.0,40822.189090909094,71614.24727272727,111429.70181818181,156039.19272727272,201632.18181818182,1459914.069090909
2.0,40489.792727272725,71030.90909090909,110657.11272727273,155206.02363636365,200796.8909090909,1459914.069090909
3.0,40489.792727272725,71030.90909090909,110657.11272727273,155206.02363636365,200796.8909090909,1459914.069090909
4.0,40199.89272727273,70538.19454545455,110124.85818181818,154708.55454545454,200300.42545454545,1459914.069090909
5.0,40199.89272727273,70538.19454545455,110124.85818181818,154708.55454545454,200300.42545454545,1459914.069090909
6.0,36546.98181818182,63393.40909090909,99659.07272727272,142146.64,187046.39454545453,1459914.069090909
7.0,36546.98181818182,63393.40909090909,99659.07272727272,142146.64,187046.39454545453,1459914.069090909
8.0,36546.98181818182,63393.40909090909,99659.07272727272,142146.64,187046.39454545453,1459914.069090909
9.0,36546.98181818182,63393.40909090909,99659.07272727272,142146.64,187046.39454545453,1459914.069090909
10.0,36546.98181818182,63393.40909090909,99659.07272727272,142146.64,187046.39454545453,1459914.069090909


==> Figures/renders/data1.txt <==
x y
1 1
2 4
3 9
4 16
5 25

==> Figures/renders/data2.txt <==
x y
1 1
2.5 5
6 12

==> Figures/renders/n_points.txt <==
qp n_points std
1 3.52272727272727
2 11.4636363636364
3 36.8954545454545
4 142.145454545455
5 428.772727272727
6 1345.93636363636
7 3789.16818181818
8 9802.74090909091
9 22679.6909090909
10 45027.5363636364
11 74374.0863636364
12 101899.677272727
13 118647.090909091
14 122177.381818182

==> Figures/renders/psnr.txt <==
qp psnr
1 7.26573357922174
2 15.7098095269079
3 21.0359982693591
4 24.0724290857094
5 29.6365577179719
6 33.6127782683308
7 38.4074396438288
8 43.2128424795454
9 47.9928622579634
10 53.1126855129593
11 58.5418352708596
12 64.2211320331269
13 70.1087368555797
14 75.8573586625403

==> Figures/renders/scattered_example.dat <==
GPA  ma  ve  co   un
3.45 643 589 3.76 3.52
2.78 558 512 2.87 2.91
2.52 583 503 2.54 2.4
3.67 685 602 3.83 3.47
3.24 592 538 3.29 3.47
2.1 562 486 2.64 2.37
2.82 573 548 2.86 2.4
2.36 559 536 2.03 2.24
2.42 552 583 2.81 3.02
3.51 617 591 3.41 3.32
3.48 684 649 3.61 3.59
2.14 568 592 2.48 2.54
2.59 604 582 3.21 3.19
3.46 619 624 3.52 3.71
3.51 642 619 3.41 3.58
3.68 683 642 3.52 3.4
3.91 703 684 3.84 3.73
3.72 712 652 3.64 3.49
2.15 564 501 2.14 2.25
2.48 557 549 2.21 2.37
3.09 591 584 3.17 3.29
2.71 599 562 3.01 3.19
2.46 607 619 3.17 3.28
3.32 619 558 3.01 3.37
3.61 700 721 3.72 3.61
3.82 718 732 3.78 3.81
2.64 580 538 2.51 2.4
2.19 562 507 2.1 2.21
3.34 683 648 3.21 3.58
3.48 717 724 3.68 3.51
3.56 701 714 3.48 3.62
3.81 691 684 3.71 3.6
3.92 714 706 3.81 3.65
4 689 673 3.84 3.76
2.52 554 507 2.09 2.27
2.71 564 543 2.17 2.35
3.15 668 604 2.98 3.17
3.22 691 662 3.28 3.47
2.29 573 591 2.74 3
2.03 568 517 2.19 2.74
3.14 607 624 3.28 3.37
3.52 651 683 3.68 3.54
2.91 604 583 3.17 3.28
2.83 560 542 3.17 3.39
2.65 604 617 3.31 3.28
2.41 574 548 3.07 3.19
2.54 564 500 2.38 2.52
2.66 607 528 2.94 3.08
3.21 619 573 2.84 3.01
3.34 647 608 3.17 3.42
3.68 651 683 3.72 3.6
2.84 571 543 2.17 2.4
2.74 583 510 2.42 2.83
2.71 554 538 2.49 2.38
2.24 568 519 3.38 3.21
2.48 574 602 2.07 2.24
3.14 605 619 3.22 3.4
2.83 591 584 2.71 3.07
3.44 642 608 3.31 3.52
2.89 608 573 3.28 3.47
2.67 574 538 3.19 3.08
3.24 643 607 3.24 3.38
3.29 608 649 3.53 3.41
3.87 709 688 3.72 3.64
3.94 691 645 3.98 3.71
3.42 667 583 3.09 3.01
3.52 656 609 3.42 3.37
2.24 554 542 2.07 2.34
3.29 692 563 3.17 3.29
3.41 684 672 3.51 3.4
3.56 717 649 3.49 3.38
3.61 712 708 3.51 3.28
3.28 641 608 3.4 3.31
3.21 675 632 3.38 3.42
3.48 692 698 3.54 3.39
3.62 684 609 3.48 3.51
2.92 564 591 3.09 3.17
2.81 554 509 3.14 3.2
3.11 685 694 3.28 3.41
3.28 671 609 3.41 3.29
2.7 571 503 3.02 3.17
2.62 582 591 2.97 3.12
3.72 621 589 4 3.71
3.42 651 642 3.34 3.5
3.51 673 681 3.28 3.34
3.28 651 640 3.32 3.48
3.42 672 607 3.51 3.44
3.9 591 587 3.68 3.59
3.12 582 612 3.07 3.28
2.83 609 555 2.78 3
2.09 554 480 3.68 3.42
3.17 612 590 3.3 3.41
3.28 628 580 3.34 3.49
3.02 567 602 3.17 3.28
3.42 619 623 3.07 3.17
3.06 691 683 3.19 3.24
2.76 564 549 2.15 2.34
3.19 650 684 3.11 3.28
2.23 551 554 2.17 2.29
2.48 568 541 2.14 2.08
3.76 605 590 3.74 3.64
3.49 692 683 3.27 3.42
3.07 680 692 3.19 3.25
2.19 617 503 2.98 2.76
3.46 516 528 3.28 3.41

